Fornax 3D project: automated detection of planetary nebulae in the centres of early-type galaxies and first results

Extragalactic planetary nebulae (PNe) are detectable through relatively strong nebulous [OIII] emission and act as direct probes into the local stellar population. Because they have an apparently universal invariant magnitude cut-off, PNe are also considered to be a remarkable standard candle for distance estimation. Through detecting PNe within the galaxies, we aim to connect the relative abundances of PNe to the properties of their host galaxy stellar population. By removing the stellar background components from FCC 167 and FCC 219, we aim to produce PN luminosity functions (PNLF) of these galaxies, and thereby also estimate the distance modulus to these two systems. Finally, we test the reliability and robustness of our novel detection and analysis method. It detects unresolved point sources by their [OIII] 5007{\AA} emission within regions that have previously been unexplored. We model the [OIII] emissions in the spatial and spectral dimensions together, as afforded to us by the Multi Unit Spectroscopic Explorer (MUSE), and we draw on data gathered as part of the Fornax3D survey. For each source, we inspect the properties of the nebular emission lines to remove other sources that might hinder the safe construction of the PNLF, such as supernova remnants and HII regions. As a further step, we characterise any potential limitations and draw conclusions about the reliability of our modelling approach through a set of simulations. By applying this novel detection and modelling approach to integral field unit observations, we report for the distance estimates and luminosity-specific PNe frequency values for the two galaxies. Furthermore, we include an overview of source contamination, galaxy differences, and possible effects on the PNe populations in the dense stellar environments.

==> Figures/FCC167/FCC167center_fit_results.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033627.73-345910.05	03h36m27.73s	-34d59m10.05s	27.36	6.8	-4.7	PN
F3D J033627.89-345909.52	03h36m27.89s	-34d59m09.52s	27.98	3.9	146.4	PN
F3D J033628.18-345906.71	03h36m28.18s	-34d59m06.71s	27.59	5.4	-53.5	PN
F3D J033627.24-345905.41	03h36m27.24s	-34d59m05.41s	27.43	5.9	-21.8	PN
F3D J033627.35-345903.32	03h36m27.35s	-34d59m03.32s	28.02	3.8	44.7	PN
F3D J033628.37-345901.23	03h36m28.37s	-34d59m01.23s	27.85	4.6	-24.6	PN
F3D J033626.74-345858.22	03h36m26.74s	-34d58m58.22s	27.23	6.9	286.3	PN
F3D J033626.86-345857.13	03h36m26.86s	-34d58m57.13s	27.57	5.1	170.1	PN
F3D J033626.52-345855.41	03h36m26.52s	-34d58m55.41s	27.83	3.9	96.9	PN
F3D J033628.85-345854.38	03h36m28.85s	-34d58m54.38s	28.22	3.2	72.1	PN
F3D J033628.61-345854.47	03h36m28.61s	-34d58m54.47s	26.81	11.5	66.5	PN
F3D J033628.42-345853.26	03h36m28.42s	-34d58m53.26s	27.56	5.4	40.3	PN
F3D J033626.56-345852.52	03h36m26.56s	-34d58m52.52s	27.74	4.3	121.3	PN
F3D J033627.38-345851.95	03h36m27.38s	-34d58m51.95s	26.99	7.0	253.5	SNR
F3D J033627.96-345851.01	03h36m27.96s	-34d58m51.01s	27.04	6.7	242.9	PN
F3D J033626.72-345850.83	03h36m26.72s	-34d58m50.83s	26.96	8.1	76.1	PN
F3D J033628.91-345850.36	03h36m28.91s	-34d58m50.36s	27.07	9.7	-64.3	PN
F3D J033628.25-345849.02	03h36m28.25s	-34d58m49.02s	27.67	4.0	216.2	PN
F3D J033628.82-345848.86	03h36m28.82s	-34d58m48.86s	27.33	7.5	68.5	PN
F3D J033628.51-345848.87	03h36m28.51s	-34d58m48.87s	26.94	9.4	-233.3	PN
F3D J033628.09-345848.52	03h36m28.09s	-34d58m48.52s	27.78	3.4	-106.8	PN
F3D J033627.62-345848.02	03h36m27.62s	-34d58m48.02s	26.86	7.0	87.8	SNR
F3D J033627.80-345847.73	03h36m27.80s	-34d58m47.73s	26.37	11.8	15.3	OvLu
F3D J033629.51-345847.30	03h36m29.51s	-34d58m47.30s	27.35	8.3	-158.6	PN
F3D J033625.83-345846.44	03h36m25.83s	-34d58m46.44s	27.94	4.1	126.7	PN
F3D J033626.22-345845.85	03h36m26.22s	-34d58m45.85s	27.97	3.7	235.1	PN
F3D J033629.86-345844.61	03h36m29.86s	-34d58m44.61s	27.07	10.9	54.8	PN
F3D J033627.66-345844.20	03h36m27.66s	-34d58m44.20s	27.01	5.4	72.7	SNR
F3D J033627.03-345843.97	03h36m27.03s	-34d58m43.97s	27.3	4.8	180.5	PN
F3D J033628.55-345843.71	03h36m28.55s	-34d58m43.71s	27.48	5.3	165.1	PN
F3D J033629.44-345842.94	03h36m29.44s	-34d58m42.94s	27.78	5.6	214.8	PN
F3D J033626.33-345842.12	03h36m26.33s	-34d58m42.12s	27.74	4.3	122.2	PN
F3D J033627.94-345841.88	03h36m27.94s	-34d58m41.88s	27.11	5.1	119.3	PN
F3D J033626.52-345841.28	03h36m26.52s	-34d58m41.28s	27.61	4.2	-94.8	PN
F3D J033630.12-345839.95	03h36m30.12s	-34d58m39.95s	27.77	6.2	91.3	PN
F3D J033629.09-345839.34	03h36m29.09s	-34d58m39.34s	27.87	4.4	200.7	PN
F3D J033628.76-345838.86	03h36m28.76s	-34d58m38.86s	27.73	4.1	147.8	PN
F3D J033626.28-345838.71	03h36m26.28s	-34d58m38.71s	26.94	8.5	-77.5	PN
F3D J033629.49-345838.25	03h36m29.49s	-34d58m38.25s	28.05	4.3	226.0	PN
F3D J033630.67-345837.91	03h36m30.67s	-34d58m37.91s	27.64	5.4	199.7	interl
F3D J033628.99-345837.30	03h36m28.99s	-34d58m37.30s	27.12	8.4	21.4	PN
F3D J033626.77-345836.20	03h36m26.77s	-34d58m36.20s	27.13	5.5	45.7	PN
F3D J033626.25-345834.92	03h36m26.25s	-34d58m34.92s	27.86	3.8	-63.4	PN
F3D J033627.94-345834.66	03h36m27.94s	-34d58m34.66s	26.79	5.0	-47.2	PN
F3D J033625.92-345834.95	03h36m25.92s	-34d58m34.95s	27.76	5.0	-23.4	PN
F3D J033625.30-345834.84	03h36m25.30s	-34d58m34.84s	28.04	4.9	99.5	PN
F3D J033628.56-345834.64	03h36m28.56s	-34d58m34.64s	27.26	5.6	-83.1	PN
F3D J033626.76-345834.29	03h36m26.76s	-34d58m34.29s	27.04	5.7	208.9	PN
F3D J033626.35-345833.63	03h36m26.35s	-34d58m33.63s	27.5	5.1	-2.0	PN
F3D J033627.08-345832.69	03h36m27.08s	-34d58m32.69s	26.71	5.8	-66.3	PN
F3D J033628.10-345832.23	03h36m28.10s	-34d58m32.23s	27.06	5.0	95.6	PN
F3D J033626.95-345832.23	03h36m26.95s	-34d58m32.23s	26.85	5.7	118.4	PN
F3D J033624.62-345832.02	03h36m24.62s	-34d58m32.02s	28.12	4.2	-205.6	PN
F3D J033628.87-345831.37	03h36m28.87s	-34d58m31.37s	27.57	5.1	-108.4	PN
F3D J033630.54-345831.01	03h36m30.54s	-34d58m31.01s	28.18	4.3	-54.0	PN
F3D J033628.41-345829.74	03h36m28.41s	-34d58m29.74s	27.23	5.3	-141.4	PN
F3D J033630.27-345829.73	03h36m30.27s	-34d58m29.73s	28.46	3.6	29.6	PN
F3D J033626.37-345829.46	03h36m26.37s	-34d58m29.46s	27.23	6.5	93.8	PN
F3D J033626.44-345827.49	03h36m26.44s	-34d58m27.49s	27.24	6.6	-103.3	PN
F3D J033627.25-345827.11	03h36m27.25s	-34d58m27.11s	26.92	4.9	-102.9	PN
F3D J033628.71-345825.12	03h36m28.71s	-34d58m25.12s	27.76	4.0	-126.8	PN
F3D J033628.40-345824.77	03h36m28.40s	-34d58m24.77s	27.15	6.1	-44.1	PN
F3D J033625.66-345823.95	03h36m25.66s	-34d58m23.95s	28.04	4.4	-69.2	PN
F3D J033627.08-345823.30	03h36m27.08s	-34d58m23.30s	27.42	4.4	247.1	PN
F3D J033626.87-345822.51	03h36m26.87s	-34d58m22.51s	27.89	3.1	123.1	PN
F3D J033628.61-345822.02	03h36m28.61s	-34d58m22.02s	27.56	4.6	-125.3	PN
F3D J033626.05-345821.75	03h36m26.05s	-34d58m21.75s	27.81	4.8	91.8	PN
F3D J033628.31-345821.65	03h36m28.31s	-34d58m21.65s	27.48	4.5	-18.0	SNR
F3D J033629.10-345820.32	03h36m29.10s	-34d58m20.32s	27.86	4.7	-107.5	PN
F3D J033628.32-345820.32	03h36m28.32s	-34d58m20.32s	26.98	7.6	-38.9	PN
F3D J033626.15-345819.79	03h36m26.15s	-34d58m19.79s	27.53	6.3	-160.2	PN
F3D J033627.49-345819.56	03h36m27.49s	-34d58m19.56s	27.31	4.7	-84.3	HII
F3D J033626.87-345819.12	03h36m26.87s	-34d58m19.12s	27.49	5.0	59.3	PN
F3D J033628.75-345818.61	03h36m28.75s	-34d58m18.61s	27.59	5.0	-40.4	PN
F3D J033625.64-345818.91	03h36m25.64s	-34d58m18.91s	27.61	6.1	-18.7	PN
F3D J033627.28-345818.44	03h36m27.28s	-34d58m18.44s	27.46	4.2	-164.7	PN
F3D J033626.91-345817.42	03h36m26.91s	-34d58m17.42s	27.67	4.3	133.6	PN
F3D J033626.76-345816.31	03h36m26.76s	-34d58m16.31s	27.29	6.5	-294.4	PN
F3D J033628.35-345816.18	03h36m28.35s	-34d58m16.18s	27.5	4.9	-151.2	PN
F3D J033627.71-345815.01	03h36m27.71s	-34d58m15.01s	27.73	3.8	-85.6	PN
F3D J033629.20-345814.64	03h36m29.20s	-34d58m14.64s	27.56	6.2	-156.1	PN
F3D J033628.01-345814.80	03h36m28.01s	-34d58m14.80s	26.92	7.9	-29.1	PN
F3D J033626.38-345813.66	03h36m26.38s	-34d58m13.66s	27.82	4.9	-110.7	PN
F3D J033628.73-345812.03	03h36m28.73s	-34d58m12.03s	27.61	5.3	-128.3	PN
F3D J033626.06-345810.24	03h36m26.06s	-34d58m10.24s	27.64	5.3	72.1	PN
F3D J033628.16-345809.94	03h36m28.16s	-34d58m09.94s	27.56	5.0	-23.9	PN
F3D J033626.90-345809.61	03h36m26.90s	-34d58m09.61s	27.3	7.0	-176.6	PN
F3D J033627.61-345807.94	03h36m27.61s	-34d58m07.94s	27.76	4.1	-121.4	PN
F3D J033626.54-345806.88	03h36m26.54s	-34d58m06.88s	27.98	4.0	-135.0	PN
F3D J033628.83-345806.07	03h36m28.83s	-34d58m06.07s	28.14	3.5	-144.0	PN
F3D J033627.26-345805.81	03h36m27.26s	-34d58m05.81s	27.87	4.1	-198.8	PN
F3D J033627.52-345805.34	03h36m27.52s	-34d58m05.34s	27.37	6.2	-60.0	PN
F3D J033627.81-345803.25	03h36m27.81s	-34d58m03.25s	28.09	3.5	-125.1	PN
F3D J033627.66-345800.30	03h36m27.66s	-34d58m00.30s	27.9	4.3	-73.3	PN
F3D J033627.54-345759.28	03h36m27.54s	-34d57m59.28s	27.18	8.8	-180.0	PN
F3D J033628.26-345757.25	03h36m28.26s	-34d57m57.25s	27.69	3.8	-67.9	PN
F3D J033627.19-345756.35	03h36m27.19s	-34d57m56.35s	27.61	4.9	-229.5	PN
F3D J033627.55-345754.89	03h36m27.55s	-34d57m54.89s	26.94	11.4	-255.8	PN


==> Figures/FCC167/FCC167center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{ccccccc}
PN ID & Ra & Dec & m 5007 & A/rN & LOSVD & ID \\
F3D J033627.73-345910.05 & 03h36m27.73s & -34d59m10.05s & 27.36 & 6.8 & -4.7 & PN \\
F3D J033627.89-345909.52 & 03h36m27.89s & -34d59m09.52s & 27.98 & 3.9 & 146.4 & PN \\
F3D J033628.18-345906.71 & 03h36m28.18s & -34d59m06.71s & 27.59 & 5.4 & -53.5 & PN \\
F3D J033627.24-345905.41 & 03h36m27.24s & -34d59m05.41s & 27.43 & 5.9 & -21.8 & PN \\
F3D J033627.35-345903.32 & 03h36m27.35s & -34d59m03.32s & 28.02 & 3.8 & 44.7 & PN \\
F3D J033628.37-345901.23 & 03h36m28.37s & -34d59m01.23s & 27.85 & 4.6 & -24.6 & PN \\
F3D J033626.74-345858.22 & 03h36m26.74s & -34d58m58.22s & 27.23 & 6.9 & 286.3 & PN \\
F3D J033626.86-345857.13 & 03h36m26.86s & -34d58m57.13s & 27.57 & 5.1 & 170.1 & PN \\
F3D J033626.52-345855.41 & 03h36m26.52s & -34d58m55.41s & 27.83 & 3.9 & 96.9 & PN \\
F3D J033628.85-345854.38 & 03h36m28.85s & -34d58m54.38s & 28.22 & 3.2 & 72.1 & PN \\
F3D J033628.61-345854.47 & 03h36m28.61s & -34d58m54.47s & 26.81 & 11.5 & 66.5 & PN \\
F3D J033628.42-345853.26 & 03h36m28.42s & -34d58m53.26s & 27.56 & 5.4 & 40.3 & PN \\
F3D J033626.56-345852.52 & 03h36m26.56s & -34d58m52.52s & 27.74 & 4.3 & 121.3 & PN \\
F3D J033627.38-345851.95 & 03h36m27.38s & -34d58m51.95s & 26.99 & 7.0 & 253.5 & SNR \\
F3D J033627.96-345851.01 & 03h36m27.96s & -34d58m51.01s & 27.04 & 6.7 & 242.9 & PN \\
F3D J033626.72-345850.83 & 03h36m26.72s & -34d58m50.83s & 26.96 & 8.1 & 76.1 & PN \\
F3D J033628.91-345850.36 & 03h36m28.91s & -34d58m50.36s & 27.07 & 9.7 & -64.3 & PN \\
F3D J033628.25-345849.02 & 03h36m28.25s & -34d58m49.02s & 27.67 & 4.0 & 216.2 & PN \\
F3D J033628.82-345848.86 & 03h36m28.82s & -34d58m48.86s & 27.33 & 7.5 & 68.5 & PN \\
F3D J033628.51-345848.87 & 03h36m28.51s & -34d58m48.87s & 26.94 & 9.4 & -233.3 & PN \\
F3D J033628.09-345848.52 & 03h36m28.09s & -34d58m48.52s & 27.78 & 3.4 & -106.8 & PN \\
F3D J033627.62-345848.02 & 03h36m27.62s & -34d58m48.02s & 26.86 & 7.0 & 87.8 & SNR \\
F3D J033627.80-345847.73 & 03h36m27.80s & -34d58m47.73s & 26.37 & 11.8 & 15.3 & OvLu \\
F3D J033629.51-345847.30 & 03h36m29.51s & -34d58m47.30s & 27.35 & 8.3 & -158.6 & PN \\
F3D J033625.83-345846.44 & 03h36m25.83s & -34d58m46.44s & 27.94 & 4.1 & 126.7 & PN \\
F3D J033626.22-345845.85 & 03h36m26.22s & -34d58m45.85s & 27.97 & 3.7 & 235.1 & PN \\
F3D J033629.86-345844.61 & 03h36m29.86s & -34d58m44.61s & 27.07 & 10.9 & 54.8 & PN \\
F3D J033627.66-345844.20 & 03h36m27.66s & -34d58m44.20s & 27.01 & 5.4 & 72.7 & SNR \\
F3D J033627.03-345843.97 & 03h36m27.03s & -34d58m43.97s & 27.3 & 4.8 & 180.5 & PN \\
F3D J033628.55-345843.71 & 03h36m28.55s & -34d58m43.71s & 27.48 & 5.3 & 165.1 & PN \\
F3D J033629.44-345842.94 & 03h36m29.44s & -34d58m42.94s & 27.78 & 5.6 & 214.8 & PN \\
F3D J033626.33-345842.12 & 03h36m26.33s & -34d58m42.12s & 27.74 & 4.3 & 122.2 & PN \\
F3D J033627.94-345841.88 & 03h36m27.94s & -34d58m41.88s & 27.11 & 5.1 & 119.3 & PN \\
F3D J033626.52-345841.28 & 03h36m26.52s & -34d58m41.28s & 27.61 & 4.2 & -94.8 & PN \\
F3D J033630.12-345839.95 & 03h36m30.12s & -34d58m39.95s & 27.77 & 6.2 & 91.3 & PN \\
F3D J033629.09-345839.34 & 03h36m29.09s & -34d58m39.34s & 27.87 & 4.4 & 200.7 & PN \\
F3D J033628.76-345838.86 & 03h36m28.76s & -34d58m38.86s & 27.73 & 4.1 & 147.8 & PN \\
F3D J033626.28-345838.71 & 03h36m26.28s & -34d58m38.71s & 26.94 & 8.5 & -77.5 & PN \\
F3D J033629.49-345838.25 & 03h36m29.49s & -34d58m38.25s & 28.05 & 4.3 & 226.0 & PN \\
F3D J033630.67-345837.91 & 03h36m30.67s & -34d58m37.91s & 27.64 & 5.4 & 199.7 & Interl \\
F3D J033628.99-345837.30 & 03h36m28.99s & -34d58m37.30s & 27.12 & 8.4 & 21.4 & PN \\
F3D J033626.77-345836.20 & 03h36m26.77s & -34d58m36.20s & 27.13 & 5.5 & 45.7 & PN \\
F3D J033626.25-345834.92 & 03h36m26.25s & -34d58m34.92s & 27.86 & 3.8 & -63.4 & PN \\
F3D J033627.94-345834.66 & 03h36m27.94s & -34d58m34.66s & 26.79 & 5.0 & -47.2 & PN \\
F3D J033625.92-345834.95 & 03h36m25.92s & -34d58m34.95s & 27.76 & 5.0 & -23.4 & PN \\
F3D J033625.30-345834.84 & 03h36m25.30s & -34d58m34.84s & 28.04 & 4.9 & 99.5 & PN \\
F3D J033628.56-345834.64 & 03h36m28.56s & -34d58m34.64s & 27.26 & 5.6 & -83.1 & PN \\
F3D J033626.76-345834.29 & 03h36m26.76s & -34d58m34.29s & 27.04 & 5.7 & 208.9 & PN \\
F3D J033626.35-345833.63 & 03h36m26.35s & -34d58m33.63s & 27.5 & 5.1 & -2.0 & PN \\
F3D J033627.08-345832.69 & 03h36m27.08s & -34d58m32.69s & 26.71 & 5.8 & -66.3 & PN \\
F3D J033628.10-345832.23 & 03h36m28.10s & -34d58m32.23s & 27.06 & 5.0 & 95.6 & PN \\
F3D J033626.95-345832.23 & 03h36m26.95s & -34d58m32.23s & 26.85 & 5.7 & 118.4 & PN \\
F3D J033624.62-345832.02 & 03h36m24.62s & -34d58m32.02s & 28.12 & 4.2 & -205.6 & PN \\
F3D J033628.87-345831.37 & 03h36m28.87s & -34d58m31.37s & 27.57 & 5.1 & -108.4 & PN \\
F3D J033630.54-345831.01 & 03h36m30.54s & -34d58m31.01s & 28.18 & 4.3 & -54.0 & PN \\
F3D J033628.41-345829.74 & 03h36m28.41s & -34d58m29.74s & 27.23 & 5.3 & -141.4 & PN \\
F3D J033630.27-345829.73 & 03h36m30.27s & -34d58m29.73s & 28.46 & 3.6 & 29.6 & PN \\
F3D J033626.37-345829.46 & 03h36m26.37s & -34d58m29.46s & 27.23 & 6.5 & 93.8 & PN \\
F3D J033626.44-345827.49 & 03h36m26.44s & -34d58m27.49s & 27.24 & 6.6 & -103.3 & PN \\
F3D J033627.25-345827.11 & 03h36m27.25s & -34d58m27.11s & 26.92 & 4.9 & -102.9 & PN \\
F3D J033628.71-345825.12 & 03h36m28.71s & -34d58m25.12s & 27.76 & 4.0 & -126.8 & PN \\
F3D J033628.40-345824.77 & 03h36m28.40s & -34d58m24.77s & 27.15 & 6.1 & -44.1 & PN \\
F3D J033625.66-345823.95 & 03h36m25.66s & -34d58m23.95s & 28.04 & 4.4 & -69.2 & PN \\
F3D J033627.08-345823.30 & 03h36m27.08s & -34d58m23.30s & 27.42 & 4.4 & 247.1 & PN \\
F3D J033626.87-345822.51 & 03h36m26.87s & -34d58m22.51s & 27.89 & 3.1 & 123.1 & PN \\
F3D J033628.61-345822.02 & 03h36m28.61s & -34d58m22.02s & 27.56 & 4.6 & -125.3 & PN \\
F3D J033626.05-345821.75 & 03h36m26.05s & -34d58m21.75s & 27.81 & 4.8 & 91.8 & PN \\
F3D J033628.31-345821.65 & 03h36m28.31s & -34d58m21.65s & 27.48 & 4.5 & -18.0 & SNR \\
F3D J033629.10-345820.32 & 03h36m29.10s & -34d58m20.32s & 27.86 & 4.7 & -107.5 & PN \\
F3D J033628.32-345820.32 & 03h36m28.32s & -34d58m20.32s & 26.98 & 7.6 & -38.9 & PN \\
F3D J033626.15-345819.79 & 03h36m26.15s & -34d58m19.79s & 27.53 & 6.3 & -160.2 & PN \\
F3D J033627.49-345819.56 & 03h36m27.49s & -34d58m19.56s & 27.31 & 4.7 & -84.3 & HII \\
F3D J033626.87-345819.12 & 03h36m26.87s & -34d58m19.12s & 27.49 & 5.0 & 59.3 & PN \\
F3D J033628.75-345818.61 & 03h36m28.75s & -34d58m18.61s & 27.59 & 5.0 & -40.4 & PN \\
F3D J033625.64-345818.91 & 03h36m25.64s & -34d58m18.91s & 27.61 & 6.1 & -18.7 & PN \\
F3D J033627.28-345818.44 & 03h36m27.28s & -34d58m18.44s & 27.46 & 4.2 & -164.7 & PN \\
F3D J033626.91-345817.42 & 03h36m26.91s & -34d58m17.42s & 27.67 & 4.3 & 133.6 & PN \\
F3D J033626.76-345816.31 & 03h36m26.76s & -34d58m16.31s & 27.29 & 6.5 & -294.4 & PN \\
F3D J033628.35-345816.18 & 03h36m28.35s & -34d58m16.18s & 27.5 & 4.9 & -151.2 & PN \\
F3D J033627.71-345815.01 & 03h36m27.71s & -34d58m15.01s & 27.73 & 3.8 & -85.6 & PN \\
F3D J033629.20-345814.64 & 03h36m29.20s & -34d58m14.64s & 27.56 & 6.2 & -156.1 & PN \\
F3D J033628.01-345814.80 & 03h36m28.01s & -34d58m14.80s & 26.92 & 7.9 & -29.1 & PN \\
F3D J033626.38-345813.66 & 03h36m26.38s & -34d58m13.66s & 27.82 & 4.9 & -110.7 & PN \\
F3D J033628.73-345812.03 & 03h36m28.73s & -34d58m12.03s & 27.61 & 5.3 & -128.3 & PN \\
F3D J033626.06-345810.24 & 03h36m26.06s & -34d58m10.24s & 27.64 & 5.3 & 72.1 & PN \\
F3D J033628.16-345809.94 & 03h36m28.16s & -34d58m09.94s & 27.56 & 5.0 & -23.9 & PN \\
F3D J033626.90-345809.61 & 03h36m26.90s & -34d58m09.61s & 27.3 & 7.0 & -176.6 & PN \\
F3D J033627.61-345807.94 & 03h36m27.61s & -34d58m07.94s & 27.76 & 4.1 & -121.4 & PN \\
F3D J033626.54-345806.88 & 03h36m26.54s & -34d58m06.88s & 27.98 & 4.0 & -135.0 & PN \\
F3D J033628.83-345806.07 & 03h36m28.83s & -34d58m06.07s & 28.14 & 3.5 & -144.0 & PN \\
F3D J033627.26-345805.81 & 03h36m27.26s & -34d58m05.81s & 27.87 & 4.1 & -198.8 & PN \\
F3D J033627.52-345805.34 & 03h36m27.52s & -34d58m05.34s & 27.37 & 6.2 & -60.0 & PN \\
F3D J033627.81-345803.25 & 03h36m27.81s & -34d58m03.25s & 28.09 & 3.5 & -125.1 & PN \\
F3D J033627.66-345800.30 & 03h36m27.66s & -34d58m00.30s & 27.9 & 4.3 & -73.3 & PN \\
F3D J033627.54-345759.28 & 03h36m27.54s & -34d57m59.28s & 27.18 & 8.8 & -180.0 & PN \\
F3D J033628.26-345757.25 & 03h36m28.26s & -34d57m57.25s & 27.69 & 3.8 & -67.9 & PN \\
F3D J033627.19-345756.35 & 03h36m27.19s & -34d57m56.35s & 27.61 & 4.9 & -229.5 & PN \\
F3D J033627.55-345754.89 & 03h36m27.55s & -34d57m54.89s & 26.94 & 11.4 & -255.8 & PN \\
\end{tabular}
\end{table}


==> Figures/FCC219/FCC219center_fit_results.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033850.92-353547.60	03h38m50.92s	-35d35m47.60s	27.53	4.5	267.7	PN
F3D J033852.44-353546.85	03h38m52.44s	-35d35m46.85s	27.22	4.2	-15.5	PN
F3D J033852.36-353544.11	03h38m52.36s	-35d35m44.11s	26.96	4.6	-36.6	PN
F3D J033850.47-353543.65	03h38m50.47s	-35d35m43.65s	26.97	9.6	-28.6	PN
F3D J033852.63-353543.31	03h38m52.63s	-35d35m43.31s	26.77	6.3	72.5	HII
F3D J033851.40-353543.11	03h38m51.40s	-35d35m43.11s	27.09	4.4	89.0	PN
F3D J033852.78-353541.32	03h38m52.78s	-35d35m41.32s	27.51	3.8	52.5	HII
F3D J033851.16-353540.22	03h38m51.16s	-35d35m40.22s	27.45	3.6	72.3	PN
F3D J033850.33-353540.40	03h38m50.33s	-35d35m40.40s	27.4	6.4	-87.0	PN
F3D J033852.87-353539.68	03h38m52.87s	-35d35m39.68s	27.37	4.7	68.8	PN
F3D J033850.70-353539.85	03h38m50.70s	-35d35m39.85s	27.38	5.6	-295.7	PN
F3D J033852.82-353537.07	03h38m52.82s	-35d35m37.07s	27.46	4.3	296.4	PN
F3D J033850.80-353536.51	03h38m50.80s	-35d35m36.51s	27.39	5.4	-138.8	PN
F3D J033849.77-353534.89	03h38m49.77s	-35d35m34.89s	28.24	3.7	-16.2	PN
F3D J033853.12-353534.39	03h38m53.12s	-35d35m34.39s	27.48	5.4	22.7	SNR
F3D J033850.44-353534.29	03h38m50.44s	-35d35m34.29s	27.47	6.0	109.5	PN
F3D J033852.17-353532.42	03h38m52.17s	-35d35m32.42s	27.18	3.9	-77.2	PN
F3D J033848.82-353531.51	03h38m48.82s	-35d35m31.51s	27.65	7.9	4.2	PN
F3D J033853.52-353531.15	03h38m53.52s	-35d35m31.15s	27.53	6.1	-49.5	PN
F3D J033851.81-353530.30	03h38m51.81s	-35d35m30.30s	26.89	5.5	-13.9	PN
F3D J033852.48-353529.87	03h38m52.48s	-35d35m29.87s	27.29	5.2	-48.2	PN
F3D J033853.79-353529.58	03h38m53.79s	-35d35m29.58s	27.27	5.8	-226.8	PN
F3D J033850.32-353527.88	03h38m50.32s	-35d35m27.88s	27.16	8.8	197.6	PN
F3D J033852.01-353527.29	03h38m52.01s	-35d35m27.29s	27.37	4.3	75.1	PN
F3D J033851.76-353526.69	03h38m51.76s	-35d35m26.69s	27.45	4.3	-169.3	PN
F3D J033852.62-353526.91	03h38m52.62s	-35d35m26.91s	27.36	5.7	-90.7	PN
F3D J033853.71-353525.47	03h38m53.71s	-35d35m25.47s	28.33	3.3	221.7	PN
F3D J033850.03-353525.45	03h38m50.03s	-35d35m25.45s	27.68	6.3	-45.9	PN
F3D J033851.74-353525.08	03h38m51.74s	-35d35m25.08s	27.68	3.8	83.4	PN
F3D J033853.20-353523.94	03h38m53.20s	-35d35m23.94s	27.76	5.0	202.1	PN
F3D J033851.56-353523.60	03h38m51.56s	-35d35m23.60s	27.7	4.2	121.3	PN
F3D J033849.09-353523.23	03h38m49.09s	-35d35m23.23s	27.67	8.0	-254.3	PN
F3D J033852.17-353522.75	03h38m52.17s	-35d35m22.75s	28.01	3.5	13.4	HII
F3D J033852.35-353522.53	03h38m52.35s	-35d35m22.53s	27.56	5.1	-32.0	SNR
F3D J033850.76-353520.79	03h38m50.76s	-35d35m20.79s	27.94	4.7	-155.1	HII
F3D J033852.21-353520.77	03h38m52.21s	-35d35m20.77s	27.41	6.2	-108.1	SNR
F3D J033848.97-353520.76	03h38m48.97s	-35d35m20.76s	27.08	14.7	109.6	PN
F3D J033853.85-353519.20	03h38m53.85s	-35d35m19.20s	27.82	5.9	24.4	PN
F3D J033851.97-353518.34	03h38m51.97s	-35d35m18.34s	27.61	5.7	34.1	PN
F3D J033851.82-353517.93	03h38m51.82s	-35d35m17.93s	27.72	5.3	-45.5	PN
F3D J033850.24-353517.31	03h38m50.24s	-35d35m17.31s	28.32	3.7	-28.6	PN
F3D J033853.51-353516.34	03h38m53.51s	-35d35m16.34s	27.62	7.0	3.7	PN
F3D J033850.08-353515.62	03h38m50.08s	-35d35m15.62s	28.21	4.4	-0.9	PN
F3D J033851.25-353515.22	03h38m51.25s	-35d35m15.22s	28.41	3.0	-73.7	PN
F3D J033852.35-353515.09	03h38m52.35s	-35d35m15.09s	27.91	4.7	45.6	PN
F3D J033849.73-353514.89	03h38m49.73s	-35d35m14.89s	28.39	3.9	99.7	PN
F3D J033852.13-353514.09	03h38m52.13s	-35d35m14.09s	27.61	6.5	-103.6	PN
F3D J033849.32-353514.02	03h38m49.32s	-35d35m14.02s	28.2	5.1	-99.0	PN
F3D J033850.39-353512.70	03h38m50.39s	-35d35m12.70s	27.49	8.3	65.5	PN
F3D J033852.70-353508.44	03h38m52.70s	-35d35m08.44s	27.54	7.9	-149.3	PN
F3D J033852.88-353508.11	03h38m52.88s	-35d35m08.11s	28.28	4.2	162.1	PN
F3D J033850.64-353507.97	03h38m50.64s	-35d35m07.97s	28.0	5.6	-252.9	PN
F3D J033851.24-353507.59	03h38m51.24s	-35d35m07.59s	28.55	3.2	160.2	PN
F3D J033850.94-353506.70	03h38m50.94s	-35d35m06.70s	27.35	9.8	-60.7	PN
F3D J033850.08-353505.48	03h38m50.08s	-35d35m05.48s	27.39	10.9	-264.0	PN
F3D J033853.96-353505.28	03h38m53.96s	-35d35m05.28s	28.14	5.2	143.3	PN
F3D J033853.81-353502.60	03h38m53.81s	-35d35m02.60s	28.23	4.4	-166.7	PN
F3D J033851.63-353502.57	03h38m51.63s	-35d35m02.57s	28.58	3.3	-76.1	PN
F3D J033849.53-353502.86	03h38m49.53s	-35d35m02.86s	27.39	11.7	110.8	PN
F3D J033850.58-353449.83	03h38m50.58s	-35d34m49.83s	28.08	6.0	-5.0	PN
F3D J033852.03-353448.52	03h38m52.03s	-35d34m48.52s	28.11	5.6	62.0	PN
F3D J033851.22-353445.96	03h38m51.22s	-35d34m45.96s	28.47	4.3	-91.4	PN
F3D J033850.91-353443.34	03h38m50.91s	-35d34m43.34s	28.07	6.2	-213.1	PN


==> Figures/FCC219/FCC219center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{ccccccc}
PN ID & Ra & Dec & m 5007 & A/rN & LOSVD & ID \\
F3D J033850.92-353547.60 & 03h38m50.92s & -35d35m47.60s & 27.53 & 4.5 & 267.7 & PN \\
F3D J033852.44-353546.85 & 03h38m52.44s & -35d35m46.85s & 27.22 & 4.2 & -15.5 & PN \\
F3D J033852.36-353544.11 & 03h38m52.36s & -35d35m44.11s & 26.96 & 4.6 & -36.6 & PN \\
F3D J033850.47-353543.65 & 03h38m50.47s & -35d35m43.65s & 26.97 & 9.6 & -28.6 & PN \\
F3D J033852.63-353543.31 & 03h38m52.63s & -35d35m43.31s & 26.77 & 6.3 & 72.5 & HII \\
F3D J033851.40-353543.11 & 03h38m51.40s & -35d35m43.11s & 27.09 & 4.4 & 89.0 & PN \\
F3D J033852.78-353541.32 & 03h38m52.78s & -35d35m41.32s & 27.51 & 3.8 & 52.5 & HII \\
F3D J033851.16-353540.22 & 03h38m51.16s & -35d35m40.22s & 27.45 & 3.6 & 72.3 & PN \\
F3D J033850.33-353540.40 & 03h38m50.33s & -35d35m40.40s & 27.4 & 6.4 & -87.0 & PN \\
F3D J033852.87-353539.68 & 03h38m52.87s & -35d35m39.68s & 27.37 & 4.7 & 68.8 & PN \\
F3D J033850.70-353539.85 & 03h38m50.70s & -35d35m39.85s & 27.38 & 5.6 & -295.7 & PN \\
F3D J033852.82-353537.07 & 03h38m52.82s & -35d35m37.07s & 27.46 & 4.3 & 296.4 & PN \\
F3D J033850.80-353536.51 & 03h38m50.80s & -35d35m36.51s & 27.39 & 5.4 & -138.8 & PN \\
F3D J033849.77-353534.89 & 03h38m49.77s & -35d35m34.89s & 28.24 & 3.7 & -16.2 & PN \\
F3D J033853.12-353534.39 & 03h38m53.12s & -35d35m34.39s & 27.48 & 5.4 & 22.7 & SNR \\
F3D J033850.44-353534.29 & 03h38m50.44s & -35d35m34.29s & 27.47 & 6.0 & 109.5 & PN \\
F3D J033852.17-353532.42 & 03h38m52.17s & -35d35m32.42s & 27.18 & 3.9 & -77.2 & PN \\
F3D J033848.82-353531.51 & 03h38m48.82s & -35d35m31.51s & 27.65 & 7.9 & 4.2 & PN \\
F3D J033853.52-353531.15 & 03h38m53.52s & -35d35m31.15s & 27.53 & 6.1 & -49.5 & PN \\
F3D J033851.81-353530.30 & 03h38m51.81s & -35d35m30.30s & 26.89 & 5.5 & -13.9 & PN \\
F3D J033852.48-353529.87 & 03h38m52.48s & -35d35m29.87s & 27.29 & 5.2 & -48.2 & PN \\
F3D J033853.79-353529.58 & 03h38m53.79s & -35d35m29.58s & 27.27 & 5.8 & -226.8 & PN \\
F3D J033850.32-353527.88 & 03h38m50.32s & -35d35m27.88s & 27.16 & 8.8 & 197.6 & PN \\
F3D J033852.01-353527.29 & 03h38m52.01s & -35d35m27.29s & 27.37 & 4.3 & 75.1 & PN \\
F3D J033851.76-353526.69 & 03h38m51.76s & -35d35m26.69s & 27.45 & 4.3 & -169.3 & PN \\
F3D J033852.62-353526.91 & 03h38m52.62s & -35d35m26.91s & 27.36 & 5.7 & -90.7 & PN \\
F3D J033853.71-353525.47 & 03h38m53.71s & -35d35m25.47s & 28.33 & 3.3 & 221.7 & PN \\
F3D J033850.03-353525.45 & 03h38m50.03s & -35d35m25.45s & 27.68 & 6.3 & -45.9 & PN \\
F3D J033851.74-353525.08 & 03h38m51.74s & -35d35m25.08s & 27.68 & 3.8 & 83.4 & PN \\
F3D J033853.20-353523.94 & 03h38m53.20s & -35d35m23.94s & 27.76 & 5.0 & 202.1 & PN \\
F3D J033851.56-353523.60 & 03h38m51.56s & -35d35m23.60s & 27.7 & 4.2 & 121.3 & PN \\
F3D J033849.09-353523.23 & 03h38m49.09s & -35d35m23.23s & 27.67 & 8.0 & -254.3 & PN \\
F3D J033852.17-353522.75 & 03h38m52.17s & -35d35m22.75s & 28.01 & 3.5 & 13.4 & HII \\
F3D J033852.35-353522.53 & 03h38m52.35s & -35d35m22.53s & 27.56 & 5.1 & -32.0 & SNR \\
F3D J033850.76-353520.79 & 03h38m50.76s & -35d35m20.79s & 27.94 & 4.7 & -155.1 & HII \\
F3D J033852.21-353520.77 & 03h38m52.21s & -35d35m20.77s & 27.41 & 6.2 & -108.1 & SNR \\
F3D J033848.97-353520.76 & 03h38m48.97s & -35d35m20.76s & 27.08 & 14.7 & 109.6 & PN \\
F3D J033853.85-353519.20 & 03h38m53.85s & -35d35m19.20s & 27.82 & 5.9 & 24.4 & PN \\
F3D J033851.97-353518.34 & 03h38m51.97s & -35d35m18.34s & 27.61 & 5.7 & 34.1 & PN \\
F3D J033851.82-353517.93 & 03h38m51.82s & -35d35m17.93s & 27.72 & 5.3 & -45.5 & PN \\
F3D J033850.24-353517.31 & 03h38m50.24s & -35d35m17.31s & 28.32 & 3.7 & -28.6 & PN \\
F3D J033853.51-353516.34 & 03h38m53.51s & -35d35m16.34s & 27.62 & 7.0 & 3.7 & PN \\
F3D J033850.08-353515.62 & 03h38m50.08s & -35d35m15.62s & 28.21 & 4.4 & -0.9 & PN \\
F3D J033851.25-353515.22 & 03h38m51.25s & -35d35m15.22s & 28.41 & 3.0 & -73.7 & PN \\
F3D J033852.35-353515.09 & 03h38m52.35s & -35d35m15.09s & 27.91 & 4.7 & 45.6 & PN \\
F3D J033849.73-353514.89 & 03h38m49.73s & -35d35m14.89s & 28.39 & 3.9 & 99.7 & PN \\
F3D J033852.13-353514.09 & 03h38m52.13s & -35d35m14.09s & 27.61 & 6.5 & -103.6 & PN \\
F3D J033849.32-353514.02 & 03h38m49.32s & -35d35m14.02s & 28.2 & 5.1 & -99.0 & PN \\
F3D J033850.39-353512.70 & 03h38m50.39s & -35d35m12.70s & 27.49 & 8.3 & 65.5 & PN \\
F3D J033852.70-353508.44 & 03h38m52.70s & -35d35m08.44s & 27.54 & 7.9 & -149.3 & PN \\
F3D J033852.88-353508.11 & 03h38m52.88s & -35d35m08.11s & 28.28 & 4.2 & 162.1 & PN \\
F3D J033850.64-353507.97 & 03h38m50.64s & -35d35m07.97s & 28.0 & 5.6 & -252.9 & PN \\
F3D J033851.24-353507.59 & 03h38m51.24s & -35d35m07.59s & 28.55 & 3.2 & 160.2 & PN \\
F3D J033850.94-353506.70 & 03h38m50.94s & -35d35m06.70s & 27.35 & 9.8 & -60.7 & PN \\
F3D J033850.08-353505.48 & 03h38m50.08s & -35d35m05.48s & 27.39 & 10.9 & -264.0 & PN \\
F3D J033853.96-353505.28 & 03h38m53.96s & -35d35m05.28s & 28.14 & 5.2 & 143.3 & PN \\
F3D J033853.81-353502.60 & 03h38m53.81s & -35d35m02.60s & 28.23 & 4.4 & -166.7 & PN \\
F3D J033851.63-353502.57 & 03h38m51.63s & -35d35m02.57s & 28.58 & 3.3 & -76.1 & PN \\
F3D J033849.53-353502.86 & 03h38m49.53s & -35d35m02.86s & 27.39 & 11.7 & 110.8 & PN \\
F3D J033850.58-353449.83 & 03h38m50.58s & -35d34m49.83s & 28.08 & 6.0 & -5.0 & PN \\
F3D J033852.03-353448.52 & 03h38m52.03s & -35d34m48.52s & 28.11 & 5.6 & 62.0 & PN \\
F3D J033851.22-353445.96 & 03h38m51.22s & -35d34m45.96s & 28.47 & 4.3 & -91.4 & PN \\
F3D J033850.91-353443.34 & 03h38m50.91s & -35d34m43.34s & 28.07 & 6.2 & -213.1 & PN \\
\end{tabular}
\end{table}


==> SAGA submission/Figures/FCC167/FCC167center_fit_results.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033627.73-345910.05	03h36m27.73s	-34d59m10.05s	27.36	6.8	-4.7	PN
F3D J033627.89-345909.52	03h36m27.89s	-34d59m09.52s	27.98	3.9	146.4	PN
F3D J033628.18-345906.71	03h36m28.18s	-34d59m06.71s	27.59	5.4	-53.5	PN
F3D J033627.24-345905.41	03h36m27.24s	-34d59m05.41s	27.43	5.9	-21.8	PN
F3D J033627.35-345903.32	03h36m27.35s	-34d59m03.32s	28.02	3.8	44.7	PN
F3D J033628.37-345901.23	03h36m28.37s	-34d59m01.23s	27.85	4.6	-24.6	PN
F3D J033626.74-345858.22	03h36m26.74s	-34d58m58.22s	27.23	6.9	286.3	PN
F3D J033626.86-345857.13	03h36m26.86s	-34d58m57.13s	27.57	5.1	170.1	PN
F3D J033626.52-345855.41	03h36m26.52s	-34d58m55.41s	27.83	3.9	96.9	PN
F3D J033628.85-345854.38	03h36m28.85s	-34d58m54.38s	28.22	3.2	72.1	PN
F3D J033628.61-345854.47	03h36m28.61s	-34d58m54.47s	26.81	11.5	66.5	PN
F3D J033628.42-345853.26	03h36m28.42s	-34d58m53.26s	27.56	5.4	40.3	PN
F3D J033626.56-345852.52	03h36m26.56s	-34d58m52.52s	27.74	4.3	121.3	PN
F3D J033627.38-345851.95	03h36m27.38s	-34d58m51.95s	26.99	7.0	253.5	SNR
F3D J033627.96-345851.01	03h36m27.96s	-34d58m51.01s	27.04	6.7	242.9	PN
F3D J033626.72-345850.83	03h36m26.72s	-34d58m50.83s	26.96	8.1	76.1	PN
F3D J033628.91-345850.36	03h36m28.91s	-34d58m50.36s	27.07	9.7	-64.3	PN
F3D J033628.25-345849.02	03h36m28.25s	-34d58m49.02s	27.67	4.0	216.2	PN
F3D J033628.82-345848.86	03h36m28.82s	-34d58m48.86s	27.33	7.5	68.5	PN
F3D J033628.51-345848.87	03h36m28.51s	-34d58m48.87s	26.94	9.4	-233.3	PN
F3D J033628.09-345848.52	03h36m28.09s	-34d58m48.52s	27.78	3.4	-106.8	PN
F3D J033627.62-345848.02	03h36m27.62s	-34d58m48.02s	26.86	7.0	87.8	SNR
F3D J033627.80-345847.73	03h36m27.80s	-34d58m47.73s	26.37	11.8	15.3	OvLu
F3D J033629.51-345847.30	03h36m29.51s	-34d58m47.30s	27.35	8.3	-158.6	PN
F3D J033625.83-345846.44	03h36m25.83s	-34d58m46.44s	27.94	4.1	126.7	PN
F3D J033626.22-345845.85	03h36m26.22s	-34d58m45.85s	27.97	3.7	235.1	PN
F3D J033629.86-345844.61	03h36m29.86s	-34d58m44.61s	27.07	10.9	54.8	PN
F3D J033627.66-345844.20	03h36m27.66s	-34d58m44.20s	27.01	5.4	72.7	SNR
F3D J033627.03-345843.97	03h36m27.03s	-34d58m43.97s	27.3	4.8	180.5	PN
F3D J033628.55-345843.71	03h36m28.55s	-34d58m43.71s	27.48	5.3	165.1	PN
F3D J033629.44-345842.94	03h36m29.44s	-34d58m42.94s	27.78	5.6	214.8	PN
F3D J033626.33-345842.12	03h36m26.33s	-34d58m42.12s	27.74	4.3	122.2	PN
F3D J033627.94-345841.88	03h36m27.94s	-34d58m41.88s	27.11	5.1	119.3	PN
F3D J033626.52-345841.28	03h36m26.52s	-34d58m41.28s	27.61	4.2	-94.8	PN
F3D J033630.12-345839.95	03h36m30.12s	-34d58m39.95s	27.77	6.2	91.3	PN
F3D J033629.09-345839.34	03h36m29.09s	-34d58m39.34s	27.87	4.4	200.7	PN
F3D J033628.76-345838.86	03h36m28.76s	-34d58m38.86s	27.73	4.1	147.8	PN
F3D J033626.28-345838.71	03h36m26.28s	-34d58m38.71s	26.94	8.5	-77.5	PN
F3D J033629.49-345838.25	03h36m29.49s	-34d58m38.25s	28.05	4.3	226.0	PN
F3D J033630.67-345837.91	03h36m30.67s	-34d58m37.91s	27.64	5.4	199.7	interl
F3D J033628.99-345837.30	03h36m28.99s	-34d58m37.30s	27.12	8.4	21.4	PN
F3D J033626.77-345836.20	03h36m26.77s	-34d58m36.20s	27.13	5.5	45.7	PN
F3D J033626.25-345834.92	03h36m26.25s	-34d58m34.92s	27.86	3.8	-63.4	PN
F3D J033627.94-345834.66	03h36m27.94s	-34d58m34.66s	26.79	5.0	-47.2	PN
F3D J033625.92-345834.95	03h36m25.92s	-34d58m34.95s	27.76	5.0	-23.4	PN
F3D J033625.30-345834.84	03h36m25.30s	-34d58m34.84s	28.04	4.9	99.5	PN
F3D J033628.56-345834.64	03h36m28.56s	-34d58m34.64s	27.26	5.6	-83.1	PN
F3D J033626.76-345834.29	03h36m26.76s	-34d58m34.29s	27.04	5.7	208.9	PN
F3D J033626.35-345833.63	03h36m26.35s	-34d58m33.63s	27.5	5.1	-2.0	PN
F3D J033627.08-345832.69	03h36m27.08s	-34d58m32.69s	26.71	5.8	-66.3	PN
F3D J033628.10-345832.23	03h36m28.10s	-34d58m32.23s	27.06	5.0	95.6	PN
F3D J033626.95-345832.23	03h36m26.95s	-34d58m32.23s	26.85	5.7	118.4	PN
F3D J033624.62-345832.02	03h36m24.62s	-34d58m32.02s	28.12	4.2	-205.6	PN
F3D J033628.87-345831.37	03h36m28.87s	-34d58m31.37s	27.57	5.1	-108.4	PN
F3D J033630.54-345831.01	03h36m30.54s	-34d58m31.01s	28.18	4.3	-54.0	PN
F3D J033628.41-345829.74	03h36m28.41s	-34d58m29.74s	27.23	5.3	-141.4	PN
F3D J033630.27-345829.73	03h36m30.27s	-34d58m29.73s	28.46	3.6	29.6	PN
F3D J033626.37-345829.46	03h36m26.37s	-34d58m29.46s	27.23	6.5	93.8	PN
F3D J033626.44-345827.49	03h36m26.44s	-34d58m27.49s	27.24	6.6	-103.3	PN
F3D J033627.25-345827.11	03h36m27.25s	-34d58m27.11s	26.92	4.9	-102.9	PN
F3D J033628.71-345825.12	03h36m28.71s	-34d58m25.12s	27.76	4.0	-126.8	PN
F3D J033628.40-345824.77	03h36m28.40s	-34d58m24.77s	27.15	6.1	-44.1	PN
F3D J033625.66-345823.95	03h36m25.66s	-34d58m23.95s	28.04	4.4	-69.2	PN
F3D J033627.08-345823.30	03h36m27.08s	-34d58m23.30s	27.42	4.4	247.1	PN
F3D J033626.87-345822.51	03h36m26.87s	-34d58m22.51s	27.89	3.1	123.1	PN
F3D J033628.61-345822.02	03h36m28.61s	-34d58m22.02s	27.56	4.6	-125.3	PN
F3D J033626.05-345821.75	03h36m26.05s	-34d58m21.75s	27.81	4.8	91.8	PN
F3D J033628.31-345821.65	03h36m28.31s	-34d58m21.65s	27.48	4.5	-18.0	SNR
F3D J033629.10-345820.32	03h36m29.10s	-34d58m20.32s	27.86	4.7	-107.5	PN
F3D J033628.32-345820.32	03h36m28.32s	-34d58m20.32s	26.98	7.6	-38.9	PN
F3D J033626.15-345819.79	03h36m26.15s	-34d58m19.79s	27.53	6.3	-160.2	PN
F3D J033627.49-345819.56	03h36m27.49s	-34d58m19.56s	27.31	4.7	-84.3	HII
F3D J033626.87-345819.12	03h36m26.87s	-34d58m19.12s	27.49	5.0	59.3	PN
F3D J033628.75-345818.61	03h36m28.75s	-34d58m18.61s	27.59	5.0	-40.4	PN
F3D J033625.64-345818.91	03h36m25.64s	-34d58m18.91s	27.61	6.1	-18.7	PN
F3D J033627.28-345818.44	03h36m27.28s	-34d58m18.44s	27.46	4.2	-164.7	PN
F3D J033626.91-345817.42	03h36m26.91s	-34d58m17.42s	27.67	4.3	133.6	PN
F3D J033626.76-345816.31	03h36m26.76s	-34d58m16.31s	27.29	6.5	-294.4	PN
F3D J033628.35-345816.18	03h36m28.35s	-34d58m16.18s	27.5	4.9	-151.2	PN
F3D J033627.71-345815.01	03h36m27.71s	-34d58m15.01s	27.73	3.8	-85.6	PN
F3D J033629.20-345814.64	03h36m29.20s	-34d58m14.64s	27.56	6.2	-156.1	PN
F3D J033628.01-345814.80	03h36m28.01s	-34d58m14.80s	26.92	7.9	-29.1	PN
F3D J033626.38-345813.66	03h36m26.38s	-34d58m13.66s	27.82	4.9	-110.7	PN
F3D J033628.73-345812.03	03h36m28.73s	-34d58m12.03s	27.61	5.3	-128.3	PN
F3D J033626.06-345810.24	03h36m26.06s	-34d58m10.24s	27.64	5.3	72.1	PN
F3D J033628.16-345809.94	03h36m28.16s	-34d58m09.94s	27.56	5.0	-23.9	PN
F3D J033626.90-345809.61	03h36m26.90s	-34d58m09.61s	27.3	7.0	-176.6	PN
F3D J033627.61-345807.94	03h36m27.61s	-34d58m07.94s	27.76	4.1	-121.4	PN
F3D J033626.54-345806.88	03h36m26.54s	-34d58m06.88s	27.98	4.0	-135.0	PN
F3D J033628.83-345806.07	03h36m28.83s	-34d58m06.07s	28.14	3.5	-144.0	PN
F3D J033627.26-345805.81	03h36m27.26s	-34d58m05.81s	27.87	4.1	-198.8	PN
F3D J033627.52-345805.34	03h36m27.52s	-34d58m05.34s	27.37	6.2	-60.0	PN
F3D J033627.81-345803.25	03h36m27.81s	-34d58m03.25s	28.09	3.5	-125.1	PN
F3D J033627.66-345800.30	03h36m27.66s	-34d58m00.30s	27.9	4.3	-73.3	PN
F3D J033627.54-345759.28	03h36m27.54s	-34d57m59.28s	27.18	8.8	-180.0	PN
F3D J033628.26-345757.25	03h36m28.26s	-34d57m57.25s	27.69	3.8	-67.9	PN
F3D J033627.19-345756.35	03h36m27.19s	-34d57m56.35s	27.61	4.9	-229.5	PN
F3D J033627.55-345754.89	03h36m27.55s	-34d57m54.89s	26.94	11.4	-255.8	PN


==> SAGA submission/Figures/FCC167/FCC167center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{ccccccc}
PN ID & Ra & Dec & m 5007 & A/rN & LOSVD & ID \\
F3D J033627.73-345910.05 & 03h36m27.73s & -34d59m10.05s & 27.36 & 6.8 & -4.7 & PN \\
F3D J033627.89-345909.52 & 03h36m27.89s & -34d59m09.52s & 27.98 & 3.9 & 146.4 & PN \\
F3D J033628.18-345906.71 & 03h36m28.18s & -34d59m06.71s & 27.59 & 5.4 & -53.5 & PN \\
F3D J033627.24-345905.41 & 03h36m27.24s & -34d59m05.41s & 27.43 & 5.9 & -21.8 & PN \\
F3D J033627.35-345903.32 & 03h36m27.35s & -34d59m03.32s & 28.02 & 3.8 & 44.7 & PN \\
F3D J033628.37-345901.23 & 03h36m28.37s & -34d59m01.23s & 27.85 & 4.6 & -24.6 & PN \\
F3D J033626.74-345858.22 & 03h36m26.74s & -34d58m58.22s & 27.23 & 6.9 & 286.3 & PN \\
F3D J033626.86-345857.13 & 03h36m26.86s & -34d58m57.13s & 27.57 & 5.1 & 170.1 & PN \\
F3D J033626.52-345855.41 & 03h36m26.52s & -34d58m55.41s & 27.83 & 3.9 & 96.9 & PN \\
F3D J033628.85-345854.38 & 03h36m28.85s & -34d58m54.38s & 28.22 & 3.2 & 72.1 & PN \\
F3D J033628.61-345854.47 & 03h36m28.61s & -34d58m54.47s & 26.81 & 11.5 & 66.5 & PN \\
F3D J033628.42-345853.26 & 03h36m28.42s & -34d58m53.26s & 27.56 & 5.4 & 40.3 & PN \\
F3D J033626.56-345852.52 & 03h36m26.56s & -34d58m52.52s & 27.74 & 4.3 & 121.3 & PN \\
F3D J033627.38-345851.95 & 03h36m27.38s & -34d58m51.95s & 26.99 & 7.0 & 253.5 & SNR \\
F3D J033627.96-345851.01 & 03h36m27.96s & -34d58m51.01s & 27.04 & 6.7 & 242.9 & PN \\
F3D J033626.72-345850.83 & 03h36m26.72s & -34d58m50.83s & 26.96 & 8.1 & 76.1 & PN \\
F3D J033628.91-345850.36 & 03h36m28.91s & -34d58m50.36s & 27.07 & 9.7 & -64.3 & PN \\
F3D J033628.25-345849.02 & 03h36m28.25s & -34d58m49.02s & 27.67 & 4.0 & 216.2 & PN \\
F3D J033628.82-345848.86 & 03h36m28.82s & -34d58m48.86s & 27.33 & 7.5 & 68.5 & PN \\
F3D J033628.51-345848.87 & 03h36m28.51s & -34d58m48.87s & 26.94 & 9.4 & -233.3 & PN \\
F3D J033628.09-345848.52 & 03h36m28.09s & -34d58m48.52s & 27.78 & 3.4 & -106.8 & PN \\
F3D J033627.62-345848.02 & 03h36m27.62s & -34d58m48.02s & 26.86 & 7.0 & 87.8 & SNR \\
F3D J033627.80-345847.73 & 03h36m27.80s & -34d58m47.73s & 26.37 & 11.8 & 15.3 & OvLu \\
F3D J033629.51-345847.30 & 03h36m29.51s & -34d58m47.30s & 27.35 & 8.3 & -158.6 & PN \\
F3D J033625.83-345846.44 & 03h36m25.83s & -34d58m46.44s & 27.94 & 4.1 & 126.7 & PN \\
F3D J033626.22-345845.85 & 03h36m26.22s & -34d58m45.85s & 27.97 & 3.7 & 235.1 & PN \\
F3D J033629.86-345844.61 & 03h36m29.86s & -34d58m44.61s & 27.07 & 10.9 & 54.8 & PN \\
F3D J033627.66-345844.20 & 03h36m27.66s & -34d58m44.20s & 27.01 & 5.4 & 72.7 & SNR \\
F3D J033627.03-345843.97 & 03h36m27.03s & -34d58m43.97s & 27.3 & 4.8 & 180.5 & PN \\
F3D J033628.55-345843.71 & 03h36m28.55s & -34d58m43.71s & 27.48 & 5.3 & 165.1 & PN \\
F3D J033629.44-345842.94 & 03h36m29.44s & -34d58m42.94s & 27.78 & 5.6 & 214.8 & PN \\
F3D J033626.33-345842.12 & 03h36m26.33s & -34d58m42.12s & 27.74 & 4.3 & 122.2 & PN \\
F3D J033627.94-345841.88 & 03h36m27.94s & -34d58m41.88s & 27.11 & 5.1 & 119.3 & PN \\
F3D J033626.52-345841.28 & 03h36m26.52s & -34d58m41.28s & 27.61 & 4.2 & -94.8 & PN \\
F3D J033630.12-345839.95 & 03h36m30.12s & -34d58m39.95s & 27.77 & 6.2 & 91.3 & PN \\
F3D J033629.09-345839.34 & 03h36m29.09s & -34d58m39.34s & 27.87 & 4.4 & 200.7 & PN \\
F3D J033628.76-345838.86 & 03h36m28.76s & -34d58m38.86s & 27.73 & 4.1 & 147.8 & PN \\
F3D J033626.28-345838.71 & 03h36m26.28s & -34d58m38.71s & 26.94 & 8.5 & -77.5 & PN \\
F3D J033629.49-345838.25 & 03h36m29.49s & -34d58m38.25s & 28.05 & 4.3 & 226.0 & PN \\
F3D J033630.67-345837.91 & 03h36m30.67s & -34d58m37.91s & 27.64 & 5.4 & 199.7 & Interl \\
F3D J033628.99-345837.30 & 03h36m28.99s & -34d58m37.30s & 27.12 & 8.4 & 21.4 & PN \\
F3D J033626.77-345836.20 & 03h36m26.77s & -34d58m36.20s & 27.13 & 5.5 & 45.7 & PN \\
F3D J033626.25-345834.92 & 03h36m26.25s & -34d58m34.92s & 27.86 & 3.8 & -63.4 & PN \\
F3D J033627.94-345834.66 & 03h36m27.94s & -34d58m34.66s & 26.79 & 5.0 & -47.2 & PN \\
F3D J033625.92-345834.95 & 03h36m25.92s & -34d58m34.95s & 27.76 & 5.0 & -23.4 & PN \\
F3D J033625.30-345834.84 & 03h36m25.30s & -34d58m34.84s & 28.04 & 4.9 & 99.5 & PN \\
F3D J033628.56-345834.64 & 03h36m28.56s & -34d58m34.64s & 27.26 & 5.6 & -83.1 & PN \\
F3D J033626.76-345834.29 & 03h36m26.76s & -34d58m34.29s & 27.04 & 5.7 & 208.9 & PN \\
F3D J033626.35-345833.63 & 03h36m26.35s & -34d58m33.63s & 27.5 & 5.1 & -2.0 & PN \\
F3D J033627.08-345832.69 & 03h36m27.08s & -34d58m32.69s & 26.71 & 5.8 & -66.3 & PN \\
F3D J033628.10-345832.23 & 03h36m28.10s & -34d58m32.23s & 27.06 & 5.0 & 95.6 & PN \\
F3D J033626.95-345832.23 & 03h36m26.95s & -34d58m32.23s & 26.85 & 5.7 & 118.4 & PN \\
F3D J033624.62-345832.02 & 03h36m24.62s & -34d58m32.02s & 28.12 & 4.2 & -205.6 & PN \\
F3D J033628.87-345831.37 & 03h36m28.87s & -34d58m31.37s & 27.57 & 5.1 & -108.4 & PN \\
F3D J033630.54-345831.01 & 03h36m30.54s & -34d58m31.01s & 28.18 & 4.3 & -54.0 & PN \\
F3D J033628.41-345829.74 & 03h36m28.41s & -34d58m29.74s & 27.23 & 5.3 & -141.4 & PN \\
F3D J033630.27-345829.73 & 03h36m30.27s & -34d58m29.73s & 28.46 & 3.6 & 29.6 & PN \\
F3D J033626.37-345829.46 & 03h36m26.37s & -34d58m29.46s & 27.23 & 6.5 & 93.8 & PN \\
F3D J033626.44-345827.49 & 03h36m26.44s & -34d58m27.49s & 27.24 & 6.6 & -103.3 & PN \\
F3D J033627.25-345827.11 & 03h36m27.25s & -34d58m27.11s & 26.92 & 4.9 & -102.9 & PN \\
F3D J033628.71-345825.12 & 03h36m28.71s & -34d58m25.12s & 27.76 & 4.0 & -126.8 & PN \\
F3D J033628.40-345824.77 & 03h36m28.40s & -34d58m24.77s & 27.15 & 6.1 & -44.1 & PN \\
F3D J033625.66-345823.95 & 03h36m25.66s & -34d58m23.95s & 28.04 & 4.4 & -69.2 & PN \\
F3D J033627.08-345823.30 & 03h36m27.08s & -34d58m23.30s & 27.42 & 4.4 & 247.1 & PN \\
F3D J033626.87-345822.51 & 03h36m26.87s & -34d58m22.51s & 27.89 & 3.1 & 123.1 & PN \\
F3D J033628.61-345822.02 & 03h36m28.61s & -34d58m22.02s & 27.56 & 4.6 & -125.3 & PN \\
F3D J033626.05-345821.75 & 03h36m26.05s & -34d58m21.75s & 27.81 & 4.8 & 91.8 & PN \\
F3D J033628.31-345821.65 & 03h36m28.31s & -34d58m21.65s & 27.48 & 4.5 & -18.0 & SNR \\
F3D J033629.10-345820.32 & 03h36m29.10s & -34d58m20.32s & 27.86 & 4.7 & -107.5 & PN \\
F3D J033628.32-345820.32 & 03h36m28.32s & -34d58m20.32s & 26.98 & 7.6 & -38.9 & PN \\
F3D J033626.15-345819.79 & 03h36m26.15s & -34d58m19.79s & 27.53 & 6.3 & -160.2 & PN \\
F3D J033627.49-345819.56 & 03h36m27.49s & -34d58m19.56s & 27.31 & 4.7 & -84.3 & HII \\
F3D J033626.87-345819.12 & 03h36m26.87s & -34d58m19.12s & 27.49 & 5.0 & 59.3 & PN \\
F3D J033628.75-345818.61 & 03h36m28.75s & -34d58m18.61s & 27.59 & 5.0 & -40.4 & PN \\
F3D J033625.64-345818.91 & 03h36m25.64s & -34d58m18.91s & 27.61 & 6.1 & -18.7 & PN \\
F3D J033627.28-345818.44 & 03h36m27.28s & -34d58m18.44s & 27.46 & 4.2 & -164.7 & PN \\
F3D J033626.91-345817.42 & 03h36m26.91s & -34d58m17.42s & 27.67 & 4.3 & 133.6 & PN \\
F3D J033626.76-345816.31 & 03h36m26.76s & -34d58m16.31s & 27.29 & 6.5 & -294.4 & PN \\
F3D J033628.35-345816.18 & 03h36m28.35s & -34d58m16.18s & 27.5 & 4.9 & -151.2 & PN \\
F3D J033627.71-345815.01 & 03h36m27.71s & -34d58m15.01s & 27.73 & 3.8 & -85.6 & PN \\
F3D J033629.20-345814.64 & 03h36m29.20s & -34d58m14.64s & 27.56 & 6.2 & -156.1 & PN \\
F3D J033628.01-345814.80 & 03h36m28.01s & -34d58m14.80s & 26.92 & 7.9 & -29.1 & PN \\
F3D J033626.38-345813.66 & 03h36m26.38s & -34d58m13.66s & 27.82 & 4.9 & -110.7 & PN \\
F3D J033628.73-345812.03 & 03h36m28.73s & -34d58m12.03s & 27.61 & 5.3 & -128.3 & PN \\
F3D J033626.06-345810.24 & 03h36m26.06s & -34d58m10.24s & 27.64 & 5.3 & 72.1 & PN \\
F3D J033628.16-345809.94 & 03h36m28.16s & -34d58m09.94s & 27.56 & 5.0 & -23.9 & PN \\
F3D J033626.90-345809.61 & 03h36m26.90s & -34d58m09.61s & 27.3 & 7.0 & -176.6 & PN \\
F3D J033627.61-345807.94 & 03h36m27.61s & -34d58m07.94s & 27.76 & 4.1 & -121.4 & PN \\
F3D J033626.54-345806.88 & 03h36m26.54s & -34d58m06.88s & 27.98 & 4.0 & -135.0 & PN \\
F3D J033628.83-345806.07 & 03h36m28.83s & -34d58m06.07s & 28.14 & 3.5 & -144.0 & PN \\
F3D J033627.26-345805.81 & 03h36m27.26s & -34d58m05.81s & 27.87 & 4.1 & -198.8 & PN \\
F3D J033627.52-345805.34 & 03h36m27.52s & -34d58m05.34s & 27.37 & 6.2 & -60.0 & PN \\
F3D J033627.81-345803.25 & 03h36m27.81s & -34d58m03.25s & 28.09 & 3.5 & -125.1 & PN \\
F3D J033627.66-345800.30 & 03h36m27.66s & -34d58m00.30s & 27.9 & 4.3 & -73.3 & PN \\
F3D J033627.54-345759.28 & 03h36m27.54s & -34d57m59.28s & 27.18 & 8.8 & -180.0 & PN \\
F3D J033628.26-345757.25 & 03h36m28.26s & -34d57m57.25s & 27.69 & 3.8 & -67.9 & PN \\
F3D J033627.19-345756.35 & 03h36m27.19s & -34d57m56.35s & 27.61 & 4.9 & -229.5 & PN \\
F3D J033627.55-345754.89 & 03h36m27.55s & -34d57m54.89s & 26.94 & 11.4 & -255.8 & PN \\
\end{tabular}
\end{table}


==> SAGA submission/Figures/FCC219/FCC219center_fit_results.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033850.92-353547.60	03h38m50.92s	-35d35m47.60s	27.53	4.5	267.7	PN
F3D J033852.44-353546.85	03h38m52.44s	-35d35m46.85s	27.22	4.2	-15.5	PN
F3D J033852.36-353544.11	03h38m52.36s	-35d35m44.11s	26.96	4.6	-36.6	PN
F3D J033850.47-353543.65	03h38m50.47s	-35d35m43.65s	26.97	9.6	-28.6	PN
F3D J033852.63-353543.31	03h38m52.63s	-35d35m43.31s	26.77	6.3	72.5	HII
F3D J033851.40-353543.11	03h38m51.40s	-35d35m43.11s	27.09	4.4	89.0	PN
F3D J033852.78-353541.32	03h38m52.78s	-35d35m41.32s	27.51	3.8	52.5	HII
F3D J033851.16-353540.22	03h38m51.16s	-35d35m40.22s	27.45	3.6	72.3	PN
F3D J033850.33-353540.40	03h38m50.33s	-35d35m40.40s	27.4	6.4	-87.0	PN
F3D J033852.87-353539.68	03h38m52.87s	-35d35m39.68s	27.37	4.7	68.8	PN
F3D J033850.70-353539.85	03h38m50.70s	-35d35m39.85s	27.38	5.6	-295.7	PN
F3D J033852.82-353537.07	03h38m52.82s	-35d35m37.07s	27.46	4.3	296.4	PN
F3D J033850.80-353536.51	03h38m50.80s	-35d35m36.51s	27.39	5.4	-138.8	PN
F3D J033849.77-353534.89	03h38m49.77s	-35d35m34.89s	28.24	3.7	-16.2	PN
F3D J033853.12-353534.39	03h38m53.12s	-35d35m34.39s	27.48	5.4	22.7	SNR
F3D J033850.44-353534.29	03h38m50.44s	-35d35m34.29s	27.47	6.0	109.5	PN
F3D J033852.17-353532.42	03h38m52.17s	-35d35m32.42s	27.18	3.9	-77.2	PN
F3D J033848.82-353531.51	03h38m48.82s	-35d35m31.51s	27.65	7.9	4.2	PN
F3D J033853.52-353531.15	03h38m53.52s	-35d35m31.15s	27.53	6.1	-49.5	PN
F3D J033851.81-353530.30	03h38m51.81s	-35d35m30.30s	26.89	5.5	-13.9	PN
F3D J033852.48-353529.87	03h38m52.48s	-35d35m29.87s	27.29	5.2	-48.2	PN
F3D J033853.79-353529.58	03h38m53.79s	-35d35m29.58s	27.27	5.8	-226.8	PN
F3D J033850.32-353527.88	03h38m50.32s	-35d35m27.88s	27.16	8.8	197.6	PN
F3D J033852.01-353527.29	03h38m52.01s	-35d35m27.29s	27.37	4.3	75.1	PN
F3D J033851.76-353526.69	03h38m51.76s	-35d35m26.69s	27.45	4.3	-169.3	PN
F3D J033852.62-353526.91	03h38m52.62s	-35d35m26.91s	27.36	5.7	-90.7	PN
F3D J033853.71-353525.47	03h38m53.71s	-35d35m25.47s	28.33	3.3	221.7	PN
F3D J033850.03-353525.45	03h38m50.03s	-35d35m25.45s	27.68	6.3	-45.9	PN
F3D J033851.74-353525.08	03h38m51.74s	-35d35m25.08s	27.68	3.8	83.4	PN
F3D J033853.20-353523.94	03h38m53.20s	-35d35m23.94s	27.76	5.0	202.1	PN
F3D J033851.56-353523.60	03h38m51.56s	-35d35m23.60s	27.7	4.2	121.3	PN
F3D J033849.09-353523.23	03h38m49.09s	-35d35m23.23s	27.67	8.0	-254.3	PN
F3D J033852.17-353522.75	03h38m52.17s	-35d35m22.75s	28.01	3.5	13.4	HII
F3D J033852.35-353522.53	03h38m52.35s	-35d35m22.53s	27.56	5.1	-32.0	SNR
F3D J033850.76-353520.79	03h38m50.76s	-35d35m20.79s	27.94	4.7	-155.1	HII
F3D J033852.21-353520.77	03h38m52.21s	-35d35m20.77s	27.41	6.2	-108.1	SNR
F3D J033848.97-353520.76	03h38m48.97s	-35d35m20.76s	27.08	14.7	109.6	PN
F3D J033853.85-353519.20	03h38m53.85s	-35d35m19.20s	27.82	5.9	24.4	PN
F3D J033851.97-353518.34	03h38m51.97s	-35d35m18.34s	27.61	5.7	34.1	PN
F3D J033851.82-353517.93	03h38m51.82s	-35d35m17.93s	27.72	5.3	-45.5	PN
F3D J033850.24-353517.31	03h38m50.24s	-35d35m17.31s	28.32	3.7	-28.6	PN
F3D J033853.51-353516.34	03h38m53.51s	-35d35m16.34s	27.62	7.0	3.7	PN
F3D J033850.08-353515.62	03h38m50.08s	-35d35m15.62s	28.21	4.4	-0.9	PN
F3D J033851.25-353515.22	03h38m51.25s	-35d35m15.22s	28.41	3.0	-73.7	PN
F3D J033852.35-353515.09	03h38m52.35s	-35d35m15.09s	27.91	4.7	45.6	PN
F3D J033849.73-353514.89	03h38m49.73s	-35d35m14.89s	28.39	3.9	99.7	PN
F3D J033852.13-353514.09	03h38m52.13s	-35d35m14.09s	27.61	6.5	-103.6	PN
F3D J033849.32-353514.02	03h38m49.32s	-35d35m14.02s	28.2	5.1	-99.0	PN
F3D J033850.39-353512.70	03h38m50.39s	-35d35m12.70s	27.49	8.3	65.5	PN
F3D J033852.70-353508.44	03h38m52.70s	-35d35m08.44s	27.54	7.9	-149.3	PN
F3D J033852.88-353508.11	03h38m52.88s	-35d35m08.11s	28.28	4.2	162.1	PN
F3D J033850.64-353507.97	03h38m50.64s	-35d35m07.97s	28.0	5.6	-252.9	PN
F3D J033851.24-353507.59	03h38m51.24s	-35d35m07.59s	28.55	3.2	160.2	PN
F3D J033850.94-353506.70	03h38m50.94s	-35d35m06.70s	27.35	9.8	-60.7	PN
F3D J033850.08-353505.48	03h38m50.08s	-35d35m05.48s	27.39	10.9	-264.0	PN
F3D J033853.96-353505.28	03h38m53.96s	-35d35m05.28s	28.14	5.2	143.3	PN
F3D J033853.81-353502.60	03h38m53.81s	-35d35m02.60s	28.23	4.4	-166.7	PN
F3D J033851.63-353502.57	03h38m51.63s	-35d35m02.57s	28.58	3.3	-76.1	PN
F3D J033849.53-353502.86	03h38m49.53s	-35d35m02.86s	27.39	11.7	110.8	PN
F3D J033850.58-353449.83	03h38m50.58s	-35d34m49.83s	28.08	6.0	-5.0	PN
F3D J033852.03-353448.52	03h38m52.03s	-35d34m48.52s	28.11	5.6	62.0	PN
F3D J033851.22-353445.96	03h38m51.22s	-35d34m45.96s	28.47	4.3	-91.4	PN
F3D J033850.91-353443.34	03h38m50.91s	-35d34m43.34s	28.07	6.2	-213.1	PN


==> SAGA submission/Figures/FCC219/FCC219center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{ccccccc}
PN ID & Ra & Dec & m 5007 & A/rN & LOSVD & ID \\
F3D J033850.92-353547.60 & 03h38m50.92s & -35d35m47.60s & 27.53 & 4.5 & 267.7 & PN \\
F3D J033852.44-353546.85 & 03h38m52.44s & -35d35m46.85s & 27.22 & 4.2 & -15.5 & PN \\
F3D J033852.36-353544.11 & 03h38m52.36s & -35d35m44.11s & 26.96 & 4.6 & -36.6 & PN \\
F3D J033850.47-353543.65 & 03h38m50.47s & -35d35m43.65s & 26.97 & 9.6 & -28.6 & PN \\
F3D J033852.63-353543.31 & 03h38m52.63s & -35d35m43.31s & 26.77 & 6.3 & 72.5 & HII \\
F3D J033851.40-353543.11 & 03h38m51.40s & -35d35m43.11s & 27.09 & 4.4 & 89.0 & PN \\
F3D J033852.78-353541.32 & 03h38m52.78s & -35d35m41.32s & 27.51 & 3.8 & 52.5 & HII \\
F3D J033851.16-353540.22 & 03h38m51.16s & -35d35m40.22s & 27.45 & 3.6 & 72.3 & PN \\
F3D J033850.33-353540.40 & 03h38m50.33s & -35d35m40.40s & 27.4 & 6.4 & -87.0 & PN \\
F3D J033852.87-353539.68 & 03h38m52.87s & -35d35m39.68s & 27.37 & 4.7 & 68.8 & PN \\
F3D J033850.70-353539.85 & 03h38m50.70s & -35d35m39.85s & 27.38 & 5.6 & -295.7 & PN \\
F3D J033852.82-353537.07 & 03h38m52.82s & -35d35m37.07s & 27.46 & 4.3 & 296.4 & PN \\
F3D J033850.80-353536.51 & 03h38m50.80s & -35d35m36.51s & 27.39 & 5.4 & -138.8 & PN \\
F3D J033849.77-353534.89 & 03h38m49.77s & -35d35m34.89s & 28.24 & 3.7 & -16.2 & PN \\
F3D J033853.12-353534.39 & 03h38m53.12s & -35d35m34.39s & 27.48 & 5.4 & 22.7 & SNR \\
F3D J033850.44-353534.29 & 03h38m50.44s & -35d35m34.29s & 27.47 & 6.0 & 109.5 & PN \\
F3D J033852.17-353532.42 & 03h38m52.17s & -35d35m32.42s & 27.18 & 3.9 & -77.2 & PN \\
F3D J033848.82-353531.51 & 03h38m48.82s & -35d35m31.51s & 27.65 & 7.9 & 4.2 & PN \\
F3D J033853.52-353531.15 & 03h38m53.52s & -35d35m31.15s & 27.53 & 6.1 & -49.5 & PN \\
F3D J033851.81-353530.30 & 03h38m51.81s & -35d35m30.30s & 26.89 & 5.5 & -13.9 & PN \\
F3D J033852.48-353529.87 & 03h38m52.48s & -35d35m29.87s & 27.29 & 5.2 & -48.2 & PN \\
F3D J033853.79-353529.58 & 03h38m53.79s & -35d35m29.58s & 27.27 & 5.8 & -226.8 & PN \\
F3D J033850.32-353527.88 & 03h38m50.32s & -35d35m27.88s & 27.16 & 8.8 & 197.6 & PN \\
F3D J033852.01-353527.29 & 03h38m52.01s & -35d35m27.29s & 27.37 & 4.3 & 75.1 & PN \\
F3D J033851.76-353526.69 & 03h38m51.76s & -35d35m26.69s & 27.45 & 4.3 & -169.3 & PN \\
F3D J033852.62-353526.91 & 03h38m52.62s & -35d35m26.91s & 27.36 & 5.7 & -90.7 & PN \\
F3D J033853.71-353525.47 & 03h38m53.71s & -35d35m25.47s & 28.33 & 3.3 & 221.7 & PN \\
F3D J033850.03-353525.45 & 03h38m50.03s & -35d35m25.45s & 27.68 & 6.3 & -45.9 & PN \\
F3D J033851.74-353525.08 & 03h38m51.74s & -35d35m25.08s & 27.68 & 3.8 & 83.4 & PN \\
F3D J033853.20-353523.94 & 03h38m53.20s & -35d35m23.94s & 27.76 & 5.0 & 202.1 & PN \\
F3D J033851.56-353523.60 & 03h38m51.56s & -35d35m23.60s & 27.7 & 4.2 & 121.3 & PN \\
F3D J033849.09-353523.23 & 03h38m49.09s & -35d35m23.23s & 27.67 & 8.0 & -254.3 & PN \\
F3D J033852.17-353522.75 & 03h38m52.17s & -35d35m22.75s & 28.01 & 3.5 & 13.4 & HII \\
F3D J033852.35-353522.53 & 03h38m52.35s & -35d35m22.53s & 27.56 & 5.1 & -32.0 & SNR \\
F3D J033850.76-353520.79 & 03h38m50.76s & -35d35m20.79s & 27.94 & 4.7 & -155.1 & HII \\
F3D J033852.21-353520.77 & 03h38m52.21s & -35d35m20.77s & 27.41 & 6.2 & -108.1 & SNR \\
F3D J033848.97-353520.76 & 03h38m48.97s & -35d35m20.76s & 27.08 & 14.7 & 109.6 & PN \\
F3D J033853.85-353519.20 & 03h38m53.85s & -35d35m19.20s & 27.82 & 5.9 & 24.4 & PN \\
F3D J033851.97-353518.34 & 03h38m51.97s & -35d35m18.34s & 27.61 & 5.7 & 34.1 & PN \\
F3D J033851.82-353517.93 & 03h38m51.82s & -35d35m17.93s & 27.72 & 5.3 & -45.5 & PN \\
F3D J033850.24-353517.31 & 03h38m50.24s & -35d35m17.31s & 28.32 & 3.7 & -28.6 & PN \\
F3D J033853.51-353516.34 & 03h38m53.51s & -35d35m16.34s & 27.62 & 7.0 & 3.7 & PN \\
F3D J033850.08-353515.62 & 03h38m50.08s & -35d35m15.62s & 28.21 & 4.4 & -0.9 & PN \\
F3D J033851.25-353515.22 & 03h38m51.25s & -35d35m15.22s & 28.41 & 3.0 & -73.7 & PN \\
F3D J033852.35-353515.09 & 03h38m52.35s & -35d35m15.09s & 27.91 & 4.7 & 45.6 & PN \\
F3D J033849.73-353514.89 & 03h38m49.73s & -35d35m14.89s & 28.39 & 3.9 & 99.7 & PN \\
F3D J033852.13-353514.09 & 03h38m52.13s & -35d35m14.09s & 27.61 & 6.5 & -103.6 & PN \\
F3D J033849.32-353514.02 & 03h38m49.32s & -35d35m14.02s & 28.2 & 5.1 & -99.0 & PN \\
F3D J033850.39-353512.70 & 03h38m50.39s & -35d35m12.70s & 27.49 & 8.3 & 65.5 & PN \\
F3D J033852.70-353508.44 & 03h38m52.70s & -35d35m08.44s & 27.54 & 7.9 & -149.3 & PN \\
F3D J033852.88-353508.11 & 03h38m52.88s & -35d35m08.11s & 28.28 & 4.2 & 162.1 & PN \\
F3D J033850.64-353507.97 & 03h38m50.64s & -35d35m07.97s & 28.0 & 5.6 & -252.9 & PN \\
F3D J033851.24-353507.59 & 03h38m51.24s & -35d35m07.59s & 28.55 & 3.2 & 160.2 & PN \\
F3D J033850.94-353506.70 & 03h38m50.94s & -35d35m06.70s & 27.35 & 9.8 & -60.7 & PN \\
F3D J033850.08-353505.48 & 03h38m50.08s & -35d35m05.48s & 27.39 & 10.9 & -264.0 & PN \\
F3D J033853.96-353505.28 & 03h38m53.96s & -35d35m05.28s & 28.14 & 5.2 & 143.3 & PN \\
F3D J033853.81-353502.60 & 03h38m53.81s & -35d35m02.60s & 28.23 & 4.4 & -166.7 & PN \\
F3D J033851.63-353502.57 & 03h38m51.63s & -35d35m02.57s & 28.58 & 3.3 & -76.1 & PN \\
F3D J033849.53-353502.86 & 03h38m49.53s & -35d35m02.86s & 27.39 & 11.7 & 110.8 & PN \\
F3D J033850.58-353449.83 & 03h38m50.58s & -35d34m49.83s & 28.08 & 6.0 & -5.0 & PN \\
F3D J033852.03-353448.52 & 03h38m52.03s & -35d34m48.52s & 28.11 & 5.6 & 62.0 & PN \\
F3D J033851.22-353445.96 & 03h38m51.22s & -35d34m45.96s & 28.47 & 4.3 & -91.4 & PN \\
F3D J033850.91-353443.34 & 03h38m50.91s & -35d34m43.34s & 28.07 & 6.2 & -213.1 & PN \\
\end{tabular}
\end{table}


==> SAGA submission/table4.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033627.73-345910.05	03h36m27.73s	-34d59m10.05s	27.36	6.8	-4.7	PN
F3D J033627.89-345909.52	03h36m27.89s	-34d59m09.52s	27.98	3.9	146.4	PN
F3D J033628.18-345906.71	03h36m28.18s	-34d59m06.71s	27.59	5.4	-53.5	PN
F3D J033627.24-345905.41	03h36m27.24s	-34d59m05.41s	27.43	5.9	-21.8	PN
F3D J033627.35-345903.32	03h36m27.35s	-34d59m03.32s	28.02	3.8	44.7	PN
F3D J033628.37-345901.23	03h36m28.37s	-34d59m01.23s	27.85	4.6	-24.6	PN
F3D J033626.74-345858.22	03h36m26.74s	-34d58m58.22s	27.23	6.9	286.3	PN
F3D J033626.86-345857.13	03h36m26.86s	-34d58m57.13s	27.57	5.1	170.1	PN
F3D J033626.52-345855.41	03h36m26.52s	-34d58m55.41s	27.83	3.9	96.9	PN
F3D J033628.85-345854.38	03h36m28.85s	-34d58m54.38s	28.22	3.2	72.1	PN
F3D J033628.61-345854.47	03h36m28.61s	-34d58m54.47s	26.81	11.5	66.5	PN
F3D J033628.42-345853.26	03h36m28.42s	-34d58m53.26s	27.56	5.4	40.3	PN
F3D J033626.56-345852.52	03h36m26.56s	-34d58m52.52s	27.74	4.3	121.3	PN
F3D J033627.38-345851.95	03h36m27.38s	-34d58m51.95s	26.99	7.0	253.5	SNR
F3D J033627.96-345851.01	03h36m27.96s	-34d58m51.01s	27.04	6.7	242.9	PN
F3D J033626.72-345850.83	03h36m26.72s	-34d58m50.83s	26.96	8.1	76.1	PN
F3D J033628.91-345850.36	03h36m28.91s	-34d58m50.36s	27.07	9.7	-64.3	PN
F3D J033628.25-345849.02	03h36m28.25s	-34d58m49.02s	27.67	4.0	216.2	PN
F3D J033628.82-345848.86	03h36m28.82s	-34d58m48.86s	27.33	7.5	68.5	PN
F3D J033628.51-345848.87	03h36m28.51s	-34d58m48.87s	26.94	9.4	-233.3	PN
F3D J033628.09-345848.52	03h36m28.09s	-34d58m48.52s	27.78	3.4	-106.8	PN
F3D J033627.62-345848.02	03h36m27.62s	-34d58m48.02s	26.86	7.0	87.8	SNR
F3D J033627.80-345847.73	03h36m27.80s	-34d58m47.73s	26.37	11.8	15.3	OvLu
F3D J033629.51-345847.30	03h36m29.51s	-34d58m47.30s	27.35	8.3	-158.6	PN
F3D J033625.83-345846.44	03h36m25.83s	-34d58m46.44s	27.94	4.1	126.7	PN
F3D J033626.22-345845.85	03h36m26.22s	-34d58m45.85s	27.97	3.7	235.1	PN
F3D J033629.86-345844.61	03h36m29.86s	-34d58m44.61s	27.07	10.9	54.8	PN
F3D J033627.66-345844.20	03h36m27.66s	-34d58m44.20s	27.01	5.4	72.7	SNR
F3D J033627.03-345843.97	03h36m27.03s	-34d58m43.97s	27.3	4.8	180.5	PN
F3D J033628.55-345843.71	03h36m28.55s	-34d58m43.71s	27.48	5.3	165.1	PN
F3D J033629.44-345842.94	03h36m29.44s	-34d58m42.94s	27.78	5.6	214.8	PN
F3D J033626.33-345842.12	03h36m26.33s	-34d58m42.12s	27.74	4.3	122.2	PN
F3D J033627.94-345841.88	03h36m27.94s	-34d58m41.88s	27.11	5.1	119.3	PN
F3D J033626.52-345841.28	03h36m26.52s	-34d58m41.28s	27.61	4.2	-94.8	PN
F3D J033630.12-345839.95	03h36m30.12s	-34d58m39.95s	27.77	6.2	91.3	PN
F3D J033629.09-345839.34	03h36m29.09s	-34d58m39.34s	27.87	4.4	200.7	PN
F3D J033628.76-345838.86	03h36m28.76s	-34d58m38.86s	27.73	4.1	147.8	PN
F3D J033626.28-345838.71	03h36m26.28s	-34d58m38.71s	26.94	8.5	-77.5	PN
F3D J033629.49-345838.25	03h36m29.49s	-34d58m38.25s	28.05	4.3	226.0	PN
F3D J033630.67-345837.91	03h36m30.67s	-34d58m37.91s	27.64	5.4	199.7	interl
F3D J033628.99-345837.30	03h36m28.99s	-34d58m37.30s	27.12	8.4	21.4	PN
F3D J033626.77-345836.20	03h36m26.77s	-34d58m36.20s	27.13	5.5	45.7	PN
F3D J033626.25-345834.92	03h36m26.25s	-34d58m34.92s	27.86	3.8	-63.4	PN
F3D J033627.94-345834.66	03h36m27.94s	-34d58m34.66s	26.79	5.0	-47.2	PN
F3D J033625.92-345834.95	03h36m25.92s	-34d58m34.95s	27.76	5.0	-23.4	PN
F3D J033625.30-345834.84	03h36m25.30s	-34d58m34.84s	28.04	4.9	99.5	PN
F3D J033628.56-345834.64	03h36m28.56s	-34d58m34.64s	27.26	5.6	-83.1	PN
F3D J033626.76-345834.29	03h36m26.76s	-34d58m34.29s	27.04	5.7	208.9	PN
F3D J033626.35-345833.63	03h36m26.35s	-34d58m33.63s	27.5	5.1	-2.0	PN
F3D J033627.08-345832.69	03h36m27.08s	-34d58m32.69s	26.71	5.8	-66.3	PN
F3D J033628.10-345832.23	03h36m28.10s	-34d58m32.23s	27.06	5.0	95.6	PN
F3D J033626.95-345832.23	03h36m26.95s	-34d58m32.23s	26.85	5.7	118.4	PN
F3D J033624.62-345832.02	03h36m24.62s	-34d58m32.02s	28.12	4.2	-205.6	PN
F3D J033628.87-345831.37	03h36m28.87s	-34d58m31.37s	27.57	5.1	-108.4	PN
F3D J033630.54-345831.01	03h36m30.54s	-34d58m31.01s	28.18	4.3	-54.0	PN
F3D J033628.41-345829.74	03h36m28.41s	-34d58m29.74s	27.23	5.3	-141.4	PN
F3D J033630.27-345829.73	03h36m30.27s	-34d58m29.73s	28.46	3.6	29.6	PN
F3D J033626.37-345829.46	03h36m26.37s	-34d58m29.46s	27.23	6.5	93.8	PN
F3D J033626.44-345827.49	03h36m26.44s	-34d58m27.49s	27.24	6.6	-103.3	PN
F3D J033627.25-345827.11	03h36m27.25s	-34d58m27.11s	26.92	4.9	-102.9	PN
F3D J033628.71-345825.12	03h36m28.71s	-34d58m25.12s	27.76	4.0	-126.8	PN
F3D J033628.40-345824.77	03h36m28.40s	-34d58m24.77s	27.15	6.1	-44.1	PN
F3D J033625.66-345823.95	03h36m25.66s	-34d58m23.95s	28.04	4.4	-69.2	PN
F3D J033627.08-345823.30	03h36m27.08s	-34d58m23.30s	27.42	4.4	247.1	PN
F3D J033626.87-345822.51	03h36m26.87s	-34d58m22.51s	27.89	3.1	123.1	PN
F3D J033628.61-345822.02	03h36m28.61s	-34d58m22.02s	27.56	4.6	-125.3	PN
F3D J033626.05-345821.75	03h36m26.05s	-34d58m21.75s	27.81	4.8	91.8	PN
F3D J033628.31-345821.65	03h36m28.31s	-34d58m21.65s	27.48	4.5	-18.0	SNR
F3D J033629.10-345820.32	03h36m29.10s	-34d58m20.32s	27.86	4.7	-107.5	PN
F3D J033628.32-345820.32	03h36m28.32s	-34d58m20.32s	26.98	7.6	-38.9	PN
F3D J033626.15-345819.79	03h36m26.15s	-34d58m19.79s	27.53	6.3	-160.2	PN
F3D J033627.49-345819.56	03h36m27.49s	-34d58m19.56s	27.31	4.7	-84.3	HII
F3D J033626.87-345819.12	03h36m26.87s	-34d58m19.12s	27.49	5.0	59.3	PN
F3D J033628.75-345818.61	03h36m28.75s	-34d58m18.61s	27.59	5.0	-40.4	PN
F3D J033625.64-345818.91	03h36m25.64s	-34d58m18.91s	27.61	6.1	-18.7	PN
F3D J033627.28-345818.44	03h36m27.28s	-34d58m18.44s	27.46	4.2	-164.7	PN
F3D J033626.91-345817.42	03h36m26.91s	-34d58m17.42s	27.67	4.3	133.6	PN
F3D J033626.76-345816.31	03h36m26.76s	-34d58m16.31s	27.29	6.5	-294.4	PN
F3D J033628.35-345816.18	03h36m28.35s	-34d58m16.18s	27.5	4.9	-151.2	PN
F3D J033627.71-345815.01	03h36m27.71s	-34d58m15.01s	27.73	3.8	-85.6	PN
F3D J033629.20-345814.64	03h36m29.20s	-34d58m14.64s	27.56	6.2	-156.1	PN
F3D J033628.01-345814.80	03h36m28.01s	-34d58m14.80s	26.92	7.9	-29.1	PN
F3D J033626.38-345813.66	03h36m26.38s	-34d58m13.66s	27.82	4.9	-110.7	PN
F3D J033628.73-345812.03	03h36m28.73s	-34d58m12.03s	27.61	5.3	-128.3	PN
F3D J033626.06-345810.24	03h36m26.06s	-34d58m10.24s	27.64	5.3	72.1	PN
F3D J033628.16-345809.94	03h36m28.16s	-34d58m09.94s	27.56	5.0	-23.9	PN
F3D J033626.90-345809.61	03h36m26.90s	-34d58m09.61s	27.3	7.0	-176.6	PN
F3D J033627.61-345807.94	03h36m27.61s	-34d58m07.94s	27.76	4.1	-121.4	PN
F3D J033626.54-345806.88	03h36m26.54s	-34d58m06.88s	27.98	4.0	-135.0	PN
F3D J033628.83-345806.07	03h36m28.83s	-34d58m06.07s	28.14	3.5	-144.0	PN
F3D J033627.26-345805.81	03h36m27.26s	-34d58m05.81s	27.87	4.1	-198.8	PN
F3D J033627.52-345805.34	03h36m27.52s	-34d58m05.34s	27.37	6.2	-60.0	PN
F3D J033627.81-345803.25	03h36m27.81s	-34d58m03.25s	28.09	3.5	-125.1	PN
F3D J033627.66-345800.30	03h36m27.66s	-34d58m00.30s	27.9	4.3	-73.3	PN
F3D J033627.54-345759.28	03h36m27.54s	-34d57m59.28s	27.18	8.8	-180.0	PN
F3D J033628.26-345757.25	03h36m28.26s	-34d57m57.25s	27.69	3.8	-67.9	PN
F3D J033627.19-345756.35	03h36m27.19s	-34d57m56.35s	27.61	4.9	-229.5	PN
F3D J033627.55-345754.89	03h36m27.55s	-34d57m54.89s	26.94	11.4	-255.8	PN


==> SAGA submission/table5.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033850.92-353547.60	03h38m50.92s	-35d35m47.60s	27.53	4.5	267.7	PN
F3D J033852.44-353546.85	03h38m52.44s	-35d35m46.85s	27.22	4.2	-15.5	PN
F3D J033852.36-353544.11	03h38m52.36s	-35d35m44.11s	26.96	4.6	-36.6	PN
F3D J033850.47-353543.65	03h38m50.47s	-35d35m43.65s	26.97	9.6	-28.6	PN
F3D J033852.63-353543.31	03h38m52.63s	-35d35m43.31s	26.77	6.3	72.5	HII
F3D J033851.40-353543.11	03h38m51.40s	-35d35m43.11s	27.09	4.4	89.0	PN
F3D J033852.78-353541.32	03h38m52.78s	-35d35m41.32s	27.51	3.8	52.5	HII
F3D J033851.16-353540.22	03h38m51.16s	-35d35m40.22s	27.45	3.6	72.3	PN
F3D J033850.33-353540.40	03h38m50.33s	-35d35m40.40s	27.4	6.4	-87.0	PN
F3D J033852.87-353539.68	03h38m52.87s	-35d35m39.68s	27.37	4.7	68.8	PN
F3D J033850.70-353539.85	03h38m50.70s	-35d35m39.85s	27.38	5.6	-295.7	PN
F3D J033852.82-353537.07	03h38m52.82s	-35d35m37.07s	27.46	4.3	296.4	PN
F3D J033850.80-353536.51	03h38m50.80s	-35d35m36.51s	27.39	5.4	-138.8	PN
F3D J033849.77-353534.89	03h38m49.77s	-35d35m34.89s	28.24	3.7	-16.2	PN
F3D J033853.12-353534.39	03h38m53.12s	-35d35m34.39s	27.48	5.4	22.7	SNR
F3D J033850.44-353534.29	03h38m50.44s	-35d35m34.29s	27.47	6.0	109.5	PN
F3D J033852.17-353532.42	03h38m52.17s	-35d35m32.42s	27.18	3.9	-77.2	PN
F3D J033848.82-353531.51	03h38m48.82s	-35d35m31.51s	27.65	7.9	4.2	PN
F3D J033853.52-353531.15	03h38m53.52s	-35d35m31.15s	27.53	6.1	-49.5	PN
F3D J033851.81-353530.30	03h38m51.81s	-35d35m30.30s	26.89	5.5	-13.9	PN
F3D J033852.48-353529.87	03h38m52.48s	-35d35m29.87s	27.29	5.2	-48.2	PN
F3D J033853.79-353529.58	03h38m53.79s	-35d35m29.58s	27.27	5.8	-226.8	PN
F3D J033850.32-353527.88	03h38m50.32s	-35d35m27.88s	27.16	8.8	197.6	PN
F3D J033852.01-353527.29	03h38m52.01s	-35d35m27.29s	27.37	4.3	75.1	PN
F3D J033851.76-353526.69	03h38m51.76s	-35d35m26.69s	27.45	4.3	-169.3	PN
F3D J033852.62-353526.91	03h38m52.62s	-35d35m26.91s	27.36	5.7	-90.7	PN
F3D J033853.71-353525.47	03h38m53.71s	-35d35m25.47s	28.33	3.3	221.7	PN
F3D J033850.03-353525.45	03h38m50.03s	-35d35m25.45s	27.68	6.3	-45.9	PN
F3D J033851.74-353525.08	03h38m51.74s	-35d35m25.08s	27.68	3.8	83.4	PN
F3D J033853.20-353523.94	03h38m53.20s	-35d35m23.94s	27.76	5.0	202.1	PN
F3D J033851.56-353523.60	03h38m51.56s	-35d35m23.60s	27.7	4.2	121.3	PN
F3D J033849.09-353523.23	03h38m49.09s	-35d35m23.23s	27.67	8.0	-254.3	PN
F3D J033852.17-353522.75	03h38m52.17s	-35d35m22.75s	28.01	3.5	13.4	HII
F3D J033852.35-353522.53	03h38m52.35s	-35d35m22.53s	27.56	5.1	-32.0	SNR
F3D J033850.76-353520.79	03h38m50.76s	-35d35m20.79s	27.94	4.7	-155.1	HII
F3D J033852.21-353520.77	03h38m52.21s	-35d35m20.77s	27.41	6.2	-108.1	SNR
F3D J033848.97-353520.76	03h38m48.97s	-35d35m20.76s	27.08	14.7	109.6	PN
F3D J033853.85-353519.20	03h38m53.85s	-35d35m19.20s	27.82	5.9	24.4	PN
F3D J033851.97-353518.34	03h38m51.97s	-35d35m18.34s	27.61	5.7	34.1	PN
F3D J033851.82-353517.93	03h38m51.82s	-35d35m17.93s	27.72	5.3	-45.5	PN
F3D J033850.24-353517.31	03h38m50.24s	-35d35m17.31s	28.32	3.7	-28.6	PN
F3D J033853.51-353516.34	03h38m53.51s	-35d35m16.34s	27.62	7.0	3.7	PN
F3D J033850.08-353515.62	03h38m50.08s	-35d35m15.62s	28.21	4.4	-0.9	PN
F3D J033851.25-353515.22	03h38m51.25s	-35d35m15.22s	28.41	3.0	-73.7	PN
F3D J033852.35-353515.09	03h38m52.35s	-35d35m15.09s	27.91	4.7	45.6	PN
F3D J033849.73-353514.89	03h38m49.73s	-35d35m14.89s	28.39	3.9	99.7	PN
F3D J033852.13-353514.09	03h38m52.13s	-35d35m14.09s	27.61	6.5	-103.6	PN
F3D J033849.32-353514.02	03h38m49.32s	-35d35m14.02s	28.2	5.1	-99.0	PN
F3D J033850.39-353512.70	03h38m50.39s	-35d35m12.70s	27.49	8.3	65.5	PN
F3D J033852.70-353508.44	03h38m52.70s	-35d35m08.44s	27.54	7.9	-149.3	PN
F3D J033852.88-353508.11	03h38m52.88s	-35d35m08.11s	28.28	4.2	162.1	PN
F3D J033850.64-353507.97	03h38m50.64s	-35d35m07.97s	28.0	5.6	-252.9	PN
F3D J033851.24-353507.59	03h38m51.24s	-35d35m07.59s	28.55	3.2	160.2	PN
F3D J033850.94-353506.70	03h38m50.94s	-35d35m06.70s	27.35	9.8	-60.7	PN
F3D J033850.08-353505.48	03h38m50.08s	-35d35m05.48s	27.39	10.9	-264.0	PN
F3D J033853.96-353505.28	03h38m53.96s	-35d35m05.28s	28.14	5.2	143.3	PN
F3D J033853.81-353502.60	03h38m53.81s	-35d35m02.60s	28.23	4.4	-166.7	PN
F3D J033851.63-353502.57	03h38m51.63s	-35d35m02.57s	28.58	3.3	-76.1	PN
F3D J033849.53-353502.86	03h38m49.53s	-35d35m02.86s	27.39	11.7	110.8	PN
F3D J033850.58-353449.83	03h38m50.58s	-35d34m49.83s	28.08	6.0	-5.0	PN
F3D J033852.03-353448.52	03h38m52.03s	-35d34m48.52s	28.11	5.6	62.0	PN
F3D J033851.22-353445.96	03h38m51.22s	-35d34m45.96s	28.47	4.3	-91.4	PN
F3D J033850.91-353443.34	03h38m50.91s	-35d34m43.34s	28.07	6.2	-213.1	PN


==> table4.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033627.73-345910.05	03h36m27.73s	-34d59m10.05s	27.36	6.8	-4.7	PN
F3D J033627.89-345909.52	03h36m27.89s	-34d59m09.52s	27.98	3.9	146.4	PN
F3D J033628.18-345906.71	03h36m28.18s	-34d59m06.71s	27.59	5.4	-53.5	PN
F3D J033627.24-345905.41	03h36m27.24s	-34d59m05.41s	27.43	5.9	-21.8	PN
F3D J033627.35-345903.32	03h36m27.35s	-34d59m03.32s	28.02	3.8	44.7	PN
F3D J033628.37-345901.23	03h36m28.37s	-34d59m01.23s	27.85	4.6	-24.6	PN
F3D J033626.74-345858.22	03h36m26.74s	-34d58m58.22s	27.23	6.9	286.3	PN
F3D J033626.86-345857.13	03h36m26.86s	-34d58m57.13s	27.57	5.1	170.1	PN
F3D J033626.52-345855.41	03h36m26.52s	-34d58m55.41s	27.83	3.9	96.9	PN
F3D J033628.85-345854.38	03h36m28.85s	-34d58m54.38s	28.22	3.2	72.1	PN
F3D J033628.61-345854.47	03h36m28.61s	-34d58m54.47s	26.81	11.5	66.5	PN
F3D J033628.42-345853.26	03h36m28.42s	-34d58m53.26s	27.56	5.4	40.3	PN
F3D J033626.56-345852.52	03h36m26.56s	-34d58m52.52s	27.74	4.3	121.3	PN
F3D J033627.38-345851.95	03h36m27.38s	-34d58m51.95s	26.99	7.0	253.5	SNR
F3D J033627.96-345851.01	03h36m27.96s	-34d58m51.01s	27.04	6.7	242.9	PN
F3D J033626.72-345850.83	03h36m26.72s	-34d58m50.83s	26.96	8.1	76.1	PN
F3D J033628.91-345850.36	03h36m28.91s	-34d58m50.36s	27.07	9.7	-64.3	PN
F3D J033628.25-345849.02	03h36m28.25s	-34d58m49.02s	27.67	4.0	216.2	PN
F3D J033628.82-345848.86	03h36m28.82s	-34d58m48.86s	27.33	7.5	68.5	PN
F3D J033628.51-345848.87	03h36m28.51s	-34d58m48.87s	26.94	9.4	-233.3	PN
F3D J033628.09-345848.52	03h36m28.09s	-34d58m48.52s	27.78	3.4	-106.8	PN
F3D J033627.62-345848.02	03h36m27.62s	-34d58m48.02s	26.86	7.0	87.8	SNR
F3D J033627.80-345847.73	03h36m27.80s	-34d58m47.73s	26.37	11.8	15.3	OvLu
F3D J033629.51-345847.30	03h36m29.51s	-34d58m47.30s	27.35	8.3	-158.6	PN
F3D J033625.83-345846.44	03h36m25.83s	-34d58m46.44s	27.94	4.1	126.7	PN
F3D J033626.22-345845.85	03h36m26.22s	-34d58m45.85s	27.97	3.7	235.1	PN
F3D J033629.86-345844.61	03h36m29.86s	-34d58m44.61s	27.07	10.9	54.8	PN
F3D J033627.66-345844.20	03h36m27.66s	-34d58m44.20s	27.01	5.4	72.7	SNR
F3D J033627.03-345843.97	03h36m27.03s	-34d58m43.97s	27.3	4.8	180.5	PN
F3D J033628.55-345843.71	03h36m28.55s	-34d58m43.71s	27.48	5.3	165.1	PN
F3D J033629.44-345842.94	03h36m29.44s	-34d58m42.94s	27.78	5.6	214.8	PN
F3D J033626.33-345842.12	03h36m26.33s	-34d58m42.12s	27.74	4.3	122.2	PN
F3D J033627.94-345841.88	03h36m27.94s	-34d58m41.88s	27.11	5.1	119.3	PN
F3D J033626.52-345841.28	03h36m26.52s	-34d58m41.28s	27.61	4.2	-94.8	PN
F3D J033630.12-345839.95	03h36m30.12s	-34d58m39.95s	27.77	6.2	91.3	PN
F3D J033629.09-345839.34	03h36m29.09s	-34d58m39.34s	27.87	4.4	200.7	PN
F3D J033628.76-345838.86	03h36m28.76s	-34d58m38.86s	27.73	4.1	147.8	PN
F3D J033626.28-345838.71	03h36m26.28s	-34d58m38.71s	26.94	8.5	-77.5	PN
F3D J033629.49-345838.25	03h36m29.49s	-34d58m38.25s	28.05	4.3	226.0	PN
F3D J033630.67-345837.91	03h36m30.67s	-34d58m37.91s	27.64	5.4	199.7	interl
F3D J033628.99-345837.30	03h36m28.99s	-34d58m37.30s	27.12	8.4	21.4	PN
F3D J033626.77-345836.20	03h36m26.77s	-34d58m36.20s	27.13	5.5	45.7	PN
F3D J033626.25-345834.92	03h36m26.25s	-34d58m34.92s	27.86	3.8	-63.4	PN
F3D J033627.94-345834.66	03h36m27.94s	-34d58m34.66s	26.79	5.0	-47.2	PN
F3D J033625.92-345834.95	03h36m25.92s	-34d58m34.95s	27.76	5.0	-23.4	PN
F3D J033625.30-345834.84	03h36m25.30s	-34d58m34.84s	28.04	4.9	99.5	PN
F3D J033628.56-345834.64	03h36m28.56s	-34d58m34.64s	27.26	5.6	-83.1	PN
F3D J033626.76-345834.29	03h36m26.76s	-34d58m34.29s	27.04	5.7	208.9	PN
F3D J033626.35-345833.63	03h36m26.35s	-34d58m33.63s	27.5	5.1	-2.0	PN
F3D J033627.08-345832.69	03h36m27.08s	-34d58m32.69s	26.71	5.8	-66.3	PN
F3D J033628.10-345832.23	03h36m28.10s	-34d58m32.23s	27.06	5.0	95.6	PN
F3D J033626.95-345832.23	03h36m26.95s	-34d58m32.23s	26.85	5.7	118.4	PN
F3D J033624.62-345832.02	03h36m24.62s	-34d58m32.02s	28.12	4.2	-205.6	PN
F3D J033628.87-345831.37	03h36m28.87s	-34d58m31.37s	27.57	5.1	-108.4	PN
F3D J033630.54-345831.01	03h36m30.54s	-34d58m31.01s	28.18	4.3	-54.0	PN
F3D J033628.41-345829.74	03h36m28.41s	-34d58m29.74s	27.23	5.3	-141.4	PN
F3D J033630.27-345829.73	03h36m30.27s	-34d58m29.73s	28.46	3.6	29.6	PN
F3D J033626.37-345829.46	03h36m26.37s	-34d58m29.46s	27.23	6.5	93.8	PN
F3D J033626.44-345827.49	03h36m26.44s	-34d58m27.49s	27.24	6.6	-103.3	PN
F3D J033627.25-345827.11	03h36m27.25s	-34d58m27.11s	26.92	4.9	-102.9	PN
F3D J033628.71-345825.12	03h36m28.71s	-34d58m25.12s	27.76	4.0	-126.8	PN
F3D J033628.40-345824.77	03h36m28.40s	-34d58m24.77s	27.15	6.1	-44.1	PN
F3D J033625.66-345823.95	03h36m25.66s	-34d58m23.95s	28.04	4.4	-69.2	PN
F3D J033627.08-345823.30	03h36m27.08s	-34d58m23.30s	27.42	4.4	247.1	PN
F3D J033626.87-345822.51	03h36m26.87s	-34d58m22.51s	27.89	3.1	123.1	PN
F3D J033628.61-345822.02	03h36m28.61s	-34d58m22.02s	27.56	4.6	-125.3	PN
F3D J033626.05-345821.75	03h36m26.05s	-34d58m21.75s	27.81	4.8	91.8	PN
F3D J033628.31-345821.65	03h36m28.31s	-34d58m21.65s	27.48	4.5	-18.0	SNR
F3D J033629.10-345820.32	03h36m29.10s	-34d58m20.32s	27.86	4.7	-107.5	PN
F3D J033628.32-345820.32	03h36m28.32s	-34d58m20.32s	26.98	7.6	-38.9	PN
F3D J033626.15-345819.79	03h36m26.15s	-34d58m19.79s	27.53	6.3	-160.2	PN
F3D J033627.49-345819.56	03h36m27.49s	-34d58m19.56s	27.31	4.7	-84.3	HII
F3D J033626.87-345819.12	03h36m26.87s	-34d58m19.12s	27.49	5.0	59.3	PN
F3D J033628.75-345818.61	03h36m28.75s	-34d58m18.61s	27.59	5.0	-40.4	PN
F3D J033625.64-345818.91	03h36m25.64s	-34d58m18.91s	27.61	6.1	-18.7	PN
F3D J033627.28-345818.44	03h36m27.28s	-34d58m18.44s	27.46	4.2	-164.7	PN
F3D J033626.91-345817.42	03h36m26.91s	-34d58m17.42s	27.67	4.3	133.6	PN
F3D J033626.76-345816.31	03h36m26.76s	-34d58m16.31s	27.29	6.5	-294.4	PN
F3D J033628.35-345816.18	03h36m28.35s	-34d58m16.18s	27.5	4.9	-151.2	PN
F3D J033627.71-345815.01	03h36m27.71s	-34d58m15.01s	27.73	3.8	-85.6	PN
F3D J033629.20-345814.64	03h36m29.20s	-34d58m14.64s	27.56	6.2	-156.1	PN
F3D J033628.01-345814.80	03h36m28.01s	-34d58m14.80s	26.92	7.9	-29.1	PN
F3D J033626.38-345813.66	03h36m26.38s	-34d58m13.66s	27.82	4.9	-110.7	PN
F3D J033628.73-345812.03	03h36m28.73s	-34d58m12.03s	27.61	5.3	-128.3	PN
F3D J033626.06-345810.24	03h36m26.06s	-34d58m10.24s	27.64	5.3	72.1	PN
F3D J033628.16-345809.94	03h36m28.16s	-34d58m09.94s	27.56	5.0	-23.9	PN
F3D J033626.90-345809.61	03h36m26.90s	-34d58m09.61s	27.3	7.0	-176.6	PN
F3D J033627.61-345807.94	03h36m27.61s	-34d58m07.94s	27.76	4.1	-121.4	PN
F3D J033626.54-345806.88	03h36m26.54s	-34d58m06.88s	27.98	4.0	-135.0	PN
F3D J033628.83-345806.07	03h36m28.83s	-34d58m06.07s	28.14	3.5	-144.0	PN
F3D J033627.26-345805.81	03h36m27.26s	-34d58m05.81s	27.87	4.1	-198.8	PN
F3D J033627.52-345805.34	03h36m27.52s	-34d58m05.34s	27.37	6.2	-60.0	PN
F3D J033627.81-345803.25	03h36m27.81s	-34d58m03.25s	28.09	3.5	-125.1	PN
F3D J033627.66-345800.30	03h36m27.66s	-34d58m00.30s	27.9	4.3	-73.3	PN
F3D J033627.54-345759.28	03h36m27.54s	-34d57m59.28s	27.18	8.8	-180.0	PN
F3D J033628.26-345757.25	03h36m28.26s	-34d57m57.25s	27.69	3.8	-67.9	PN
F3D J033627.19-345756.35	03h36m27.19s	-34d57m56.35s	27.61	4.9	-229.5	PN
F3D J033627.55-345754.89	03h36m27.55s	-34d57m54.89s	26.94	11.4	-255.8	PN


==> table5.txt <==
PN ID	Ra	Dec	m 5007	A/rN	LOSVD	ID
F3D J033850.92-353547.60	03h38m50.92s	-35d35m47.60s	27.53	4.5	267.7	PN
F3D J033852.44-353546.85	03h38m52.44s	-35d35m46.85s	27.22	4.2	-15.5	PN
F3D J033852.36-353544.11	03h38m52.36s	-35d35m44.11s	26.96	4.6	-36.6	PN
F3D J033850.47-353543.65	03h38m50.47s	-35d35m43.65s	26.97	9.6	-28.6	PN
F3D J033852.63-353543.31	03h38m52.63s	-35d35m43.31s	26.77	6.3	72.5	HII
F3D J033851.40-353543.11	03h38m51.40s	-35d35m43.11s	27.09	4.4	89.0	PN
F3D J033852.78-353541.32	03h38m52.78s	-35d35m41.32s	27.51	3.8	52.5	HII
F3D J033851.16-353540.22	03h38m51.16s	-35d35m40.22s	27.45	3.6	72.3	PN
F3D J033850.33-353540.40	03h38m50.33s	-35d35m40.40s	27.4	6.4	-87.0	PN
F3D J033852.87-353539.68	03h38m52.87s	-35d35m39.68s	27.37	4.7	68.8	PN
F3D J033850.70-353539.85	03h38m50.70s	-35d35m39.85s	27.38	5.6	-295.7	PN
F3D J033852.82-353537.07	03h38m52.82s	-35d35m37.07s	27.46	4.3	296.4	PN
F3D J033850.80-353536.51	03h38m50.80s	-35d35m36.51s	27.39	5.4	-138.8	PN
F3D J033849.77-353534.89	03h38m49.77s	-35d35m34.89s	28.24	3.7	-16.2	PN
F3D J033853.12-353534.39	03h38m53.12s	-35d35m34.39s	27.48	5.4	22.7	SNR
F3D J033850.44-353534.29	03h38m50.44s	-35d35m34.29s	27.47	6.0	109.5	PN
F3D J033852.17-353532.42	03h38m52.17s	-35d35m32.42s	27.18	3.9	-77.2	PN
F3D J033848.82-353531.51	03h38m48.82s	-35d35m31.51s	27.65	7.9	4.2	PN
F3D J033853.52-353531.15	03h38m53.52s	-35d35m31.15s	27.53	6.1	-49.5	PN
F3D J033851.81-353530.30	03h38m51.81s	-35d35m30.30s	26.89	5.5	-13.9	PN
F3D J033852.48-353529.87	03h38m52.48s	-35d35m29.87s	27.29	5.2	-48.2	PN
F3D J033853.79-353529.58	03h38m53.79s	-35d35m29.58s	27.27	5.8	-226.8	PN
F3D J033850.32-353527.88	03h38m50.32s	-35d35m27.88s	27.16	8.8	197.6	PN
F3D J033852.01-353527.29	03h38m52.01s	-35d35m27.29s	27.37	4.3	75.1	PN
F3D J033851.76-353526.69	03h38m51.76s	-35d35m26.69s	27.45	4.3	-169.3	PN
F3D J033852.62-353526.91	03h38m52.62s	-35d35m26.91s	27.36	5.7	-90.7	PN
F3D J033853.71-353525.47	03h38m53.71s	-35d35m25.47s	28.33	3.3	221.7	PN
F3D J033850.03-353525.45	03h38m50.03s	-35d35m25.45s	27.68	6.3	-45.9	PN
F3D J033851.74-353525.08	03h38m51.74s	-35d35m25.08s	27.68	3.8	83.4	PN
F3D J033853.20-353523.94	03h38m53.20s	-35d35m23.94s	27.76	5.0	202.1	PN
F3D J033851.56-353523.60	03h38m51.56s	-35d35m23.60s	27.7	4.2	121.3	PN
F3D J033849.09-353523.23	03h38m49.09s	-35d35m23.23s	27.67	8.0	-254.3	PN
F3D J033852.17-353522.75	03h38m52.17s	-35d35m22.75s	28.01	3.5	13.4	HII
F3D J033852.35-353522.53	03h38m52.35s	-35d35m22.53s	27.56	5.1	-32.0	SNR
F3D J033850.76-353520.79	03h38m50.76s	-35d35m20.79s	27.94	4.7	-155.1	HII
F3D J033852.21-353520.77	03h38m52.21s	-35d35m20.77s	27.41	6.2	-108.1	SNR
F3D J033848.97-353520.76	03h38m48.97s	-35d35m20.76s	27.08	14.7	109.6	PN
F3D J033853.85-353519.20	03h38m53.85s	-35d35m19.20s	27.82	5.9	24.4	PN
F3D J033851.97-353518.34	03h38m51.97s	-35d35m18.34s	27.61	5.7	34.1	PN
F3D J033851.82-353517.93	03h38m51.82s	-35d35m17.93s	27.72	5.3	-45.5	PN
F3D J033850.24-353517.31	03h38m50.24s	-35d35m17.31s	28.32	3.7	-28.6	PN
F3D J033853.51-353516.34	03h38m53.51s	-35d35m16.34s	27.62	7.0	3.7	PN
F3D J033850.08-353515.62	03h38m50.08s	-35d35m15.62s	28.21	4.4	-0.9	PN
F3D J033851.25-353515.22	03h38m51.25s	-35d35m15.22s	28.41	3.0	-73.7	PN
F3D J033852.35-353515.09	03h38m52.35s	-35d35m15.09s	27.91	4.7	45.6	PN
F3D J033849.73-353514.89	03h38m49.73s	-35d35m14.89s	28.39	3.9	99.7	PN
F3D J033852.13-353514.09	03h38m52.13s	-35d35m14.09s	27.61	6.5	-103.6	PN
F3D J033849.32-353514.02	03h38m49.32s	-35d35m14.02s	28.2	5.1	-99.0	PN
F3D J033850.39-353512.70	03h38m50.39s	-35d35m12.70s	27.49	8.3	65.5	PN
F3D J033852.70-353508.44	03h38m52.70s	-35d35m08.44s	27.54	7.9	-149.3	PN
F3D J033852.88-353508.11	03h38m52.88s	-35d35m08.11s	28.28	4.2	162.1	PN
F3D J033850.64-353507.97	03h38m50.64s	-35d35m07.97s	28.0	5.6	-252.9	PN
F3D J033851.24-353507.59	03h38m51.24s	-35d35m07.59s	28.55	3.2	160.2	PN
F3D J033850.94-353506.70	03h38m50.94s	-35d35m06.70s	27.35	9.8	-60.7	PN
F3D J033850.08-353505.48	03h38m50.08s	-35d35m05.48s	27.39	10.9	-264.0	PN
F3D J033853.96-353505.28	03h38m53.96s	-35d35m05.28s	28.14	5.2	143.3	PN
F3D J033853.81-353502.60	03h38m53.81s	-35d35m02.60s	28.23	4.4	-166.7	PN
F3D J033851.63-353502.57	03h38m51.63s	-35d35m02.57s	28.58	3.3	-76.1	PN
F3D J033849.53-353502.86	03h38m49.53s	-35d35m02.86s	27.39	11.7	110.8	PN
F3D J033850.58-353449.83	03h38m50.58s	-35d34m49.83s	28.08	6.0	-5.0	PN
F3D J033852.03-353448.52	03h38m52.03s	-35d34m48.52s	28.11	5.6	62.0	PN
F3D J033851.22-353445.96	03h38m51.22s	-35d34m45.96s	28.47	4.3	-91.4	PN
F3D J033850.91-353443.34	03h38m50.91s	-35d34m43.34s	28.07	6.2	-213.1	PN

